Multivariable evolution in parton showers with initial state partons

One can use more than one scale variable to define the family of surfaces in the space of parton splitting parameters that define the evolution of a parton shower. In an earlier paper, we developed this idea for electron-positron annihilation. Here, we use multiple scale variables for a parton shower with initial state partons. Then we need a more sophisticated analysis because the evolution of parton distribution functions must be coordinated with the parton shower evolution. We make the needed connections more precise than in our earlier work, even for the case of just one scale variable. Then we develop an example with three scale variables, which leads to advantages compared to the usual shower formulation with only one scale variable. We provide results for Drell-Yan muon pair production.

==> PDFPlots/bottom.dat <==
#   flavor = 5    q2 = 8.06946 [GeV]
0  1e-08  6.13373  4.02189  4.89269    4.181  1.39826  0.329998       4.87849
1  1.10486e-08  5.99658  3.93039  4.77868    4.0847  1.3653  0.324676       4.7687
2  1.22071e-08  5.86219  3.84075  4.6671    3.9904  1.33304  0.319436       4.66113
3  1.3487e-08  5.73049  3.75294  4.55789    3.89807  1.30147  0.314277       4.55573
4  1.49012e-08  5.60146  3.66692  4.451    3.80767  1.27057  0.309198       4.45247
5  1.64637e-08  5.47503  3.58266  4.34638    3.71917  1.24033  0.304198       4.3513
6  1.819e-08  5.35116  3.50012  4.244    3.63253  1.21074  0.299275       4.25219
7  2.00973e-08  5.2298  3.41927  4.14381    3.5477  1.18178  0.294428       4.1551
8  2.22046e-08  5.1109  3.34009  4.04576    3.46467  1.15344  0.289656       4.05999
9  2.45329e-08  4.99441  3.26254  3.94981    3.38338  1.12572  0.284957       3.96682
10  2.71053e-08  4.8803  3.18658  3.85592    3.30382  1.09859  0.28033       3.87556
11  2.99474e-08  4.76852  3.1122  3.76405    3.22594  1.07205  0.275774       3.78616
12  3.30875e-08  4.65902  3.03935  3.67415    3.14971  1.04608  0.271288       3.69861
13  3.65569e-08  4.55176  2.96802  3.58619    3.0751  1.02068  0.266871       3.61285
14  4.03901e-08  4.4467  2.89816  3.50013    3.00208  0.995823  0.262522       3.52886
15  4.46252e-08  4.3438  2.82976  3.41592    2.93061  0.971511  0.258239       3.44661
16  4.93044e-08  4.24302  2.76279  3.33354    2.86067  0.94773  0.254021       3.36605
17  5.44743e-08  4.14431  2.69722  3.25295    2.79223  0.924468  0.249867       3.28717
18  6.01862e-08  4.04764  2.63302  3.1741    2.72525  0.901716  0.245777       3.20992
19  6.6497e-08  3.95297  2.57017  3.09697    2.65972  0.879463  0.241749       3.13428
20  7.34696e-08  3.86027  2.50863  3.02152    2.59559  0.857699  0.237782       3.06022
21  8.11732e-08  3.76949  2.4484  2.94772    2.53284  0.836415  0.233876       2.9877
22  8.96847e-08  3.68059  2.38943  2.87552    2.47146  0.8156  0.230029       2.9167
23  9.90886e-08  3.59356  2.33172  2.80491    2.41139  0.795246  0.226239       2.84719
24  1.09479e-07  3.50833  2.27522  2.73584    2.35264  0.775343  0.222508       2.77914
25  1.20958e-07  3.4249  2.21993  2.6683    2.29515  0.755882  0.218832       2.71252
26  1.33641e-07  3.34321  2.16581  2.60223    2.23892  0.736854  0.215212       2.6473
27  1.47654e-07  3.26324  2.11285  2.53763    2.18392  0.718251  0.211647       2.58346
28  1.63136e-07  3.18495  2.06102  2.47445    2.13012  0.700064  0.208135       2.52098
29  1.80242e-07  3.10831  2.0103  2.41266    2.07749  0.682284  0.204676       2.45982
30  1.99141e-07  3.0333  1.96066  2.35225    2.02602  0.664903  0.201269       2.39996
31  2.20022e-07  2.95987  1.9121  2.29317    1.97568  0.647914  0.197913       2.34138
32  2.43093e-07  2.888  1.86458  2.23541    1.92645  0.631307  0.194608       2.28405
33  2.68582e-07  2.81766  1.8181  2.17894    1.87831  0.615076  0.191352       2.22794
34  2.96744e-07  2.74882  1.77261  2.12373    1.83123  0.599213  0.188144       2.17304
35  3.2786e-07  2.68145  1.72812  2.06975    1.7852  0.58371  0.184985       2.11932
36  3.62237e-07  2.61552  1.68459  2.01698    1.74019  0.56856  0.181873       2.06676
37  4.0022e-07  2.55101  1.64202  1.96539    1.69618  0.553756  0.178807       2.01533
38  4.42185e-07  2.48789  1.60038  1.91497    1.65315  0.53929  0.175786       1.96502
39  4.8855e-07  2.42613  1.55964  1.86568    1.61109  0.525156  0.172811       1.91579
40  5.39778e-07  2.3657  1.51981  1.81751    1.56997  0.511347  0.16988       1.86764
41  5.96376e-07  2.30658  1.48085  1.77042    1.52977  0.497855  0.166992       1.82054
42  6.58909e-07  2.24874  1.44275  1.72441    1.49048  0.484676  0.164147       1.77446
43  7.27999e-07  2.19216  1.4055  1.67944    1.45208  0.471801  0.161344       1.7294
44  8.04334e-07  2.13682  1.36907  1.63549    1.41454  0.459225  0.158582       1.68532
45  8.88672e-07  2.08268  1.33346  1.59255    1.37785  0.446942  0.155862       1.64222
46  9.81854e-07  2.02974  1.29864  1.55059    1.342  0.434945  0.153181       1.60007
47  1.08481e-06  1.97795  1.2646  1.5096    1.30697  0.423229  0.15054       1.55885
48  1.19855e-06  1.92731  1.23132  1.46954    1.27273  0.411788  0.147938       1.51854
49  1.32423e-06  1.87779  1.19879  1.43041    1.23928  0.400615  0.145374       1.47913
50  1.46308e-06  1.82936  1.167  1.39218    1.2066  0.389706  0.142847       1.4406
51  1.61649e-06  1.782  1.13592  1.35484    1.17467  0.379054  0.140358       1.40293
52  1.78599e-06  1.7357  1.10555  1.31836    1.14347  0.368655  0.137905       1.3661
53  1.97326e-06  1.69044  1.07588  1.28273    1.113  0.358503  0.135488       1.3301
54  2.18016e-06  1.64618  1.04687  1.24793    1.08323  0.348593  0.133106       1.29492
55  2.40877e-06  1.60292  1.01854  1.21395    1.05415  0.338919  0.130759       1.26053
56  2.66134e-06  1.56063  0.990848  1.18076    1.02575  0.329477  0.128446       1.22691
57  2.94039e-06  1.5193  0.963797  1.14835    0.998017  0.320262  0.126167       1.19407
58  3.24871e-06  1.4789  0.937371  1.1167    0.970931  0.311269  0.12392       1.16197
59  3.58935e-06  1.43942  0.911557  1.0858    0.944481  0.302493  0.121707       1.1306
60  3.96571e-06  1.40083  0.886343  1.05563    0.918653  0.29393  0.119525       1.09995
61  4.38153e-06  1.36312  0.861715  1.02618    0.893435  0.285575  0.117375       1.07001
62  4.84096e-06  1.32628  0.837664  0.997431    0.868814  0.277423  0.115256       1.04076
63  5.34855e-06  1.29028  0.814176  0.969366    0.844777  0.26947  0.113167       1.01218
64  5.90937e-06  1.25511  0.79124  0.941972    0.821312  0.261713  0.111108       0.984268
65  6.529e-06  1.22076  0.768845  0.915235    0.798408  0.254146  0.109079       0.957004
66  7.21359e-06  1.18719  0.746981  0.889141    0.776051  0.246765  0.107079       0.930376
67  7.96997e-06  1.15441  0.725635  0.863676    0.754231  0.239567  0.105108       0.904372
68  8.80566e-06  1.12239  0.704798  0.838827    0.732936  0.232548  0.103164       0.878979
69  9.72897e-06  1.09112  0.684459  0.814581    0.712155  0.225703  0.101249       0.854183
70  1.07491e-05  1.06058  0.664608  0.790925    0.691877  0.219029  0.0993602       0.829974
71  1.18762e-05  1.03076  0.645234  0.767846    0.672091  0.212522  0.0974985       0.806338
72  1.31214e-05  1.00164  0.626328  0.745331    0.652787  0.206179  0.0956631       0.783265
73  1.44973e-05  0.973211  0.607879  0.723368    0.633955  0.199995  0.0938536       0.760742
74  1.60174e-05  0.945456  0.58988  0.701946    0.615583  0.193968  0.0920695       0.738759
75  1.76968e-05  0.918362  0.572319  0.681053    0.597663  0.188093  0.0903105       0.717303
76  1.95524e-05  0.891915  0.555188  0.660676    0.580185  0.182368  0.088576       0.696365
77  2.16025e-05  0.866102  0.538478  0.640805    0.563139  0.176788  0.0868657       0.675933
78  2.38676e-05  0.840909  0.52218  0.621429    0.546515  0.171352  0.0851792       0.655997
79  2.63702e-05  0.816324  0.506285  0.602537    0.530305  0.166055  0.083516       0.636547
80  2.91352e-05  0.792334  0.490785  0.584118    0.514499  0.160895  0.0818758       0.617571
81  3.219e-05  0.768927  0.475671  0.566161    0.499088  0.155868  0.0802581       0.599061
82  3.55652e-05  0.74609  0.460935  0.548657    0.484065  0.150971  0.0786625       0.581007
83  3.92943e-05  0.723811  0.446569  0.531595    0.46942  0.146202  0.0770886       0.563398
84  4.34143e-05  0.702079  0.432565  0.514965    0.455144  0.141557  0.0755361       0.546226
85  4.79663e-05  0.680882  0.418915  0.498758    0.441231  0.137034  0.0740045       0.529481
86  5.29955e-05  0.660209  0.405612  0.482964    0.427672  0.13263  0.0724935       0.513154
87  5.85521e-05  0.640048  0.392648  0.467574    0.414458  0.128342  0.0710026       0.497236
88  6.46912e-05  0.620389  0.380015  0.452579    0.401582  0.124167  0.0695315       0.481719
89  7.14739e-05  0.60122  0.367707  0.437969    0.389037  0.120103  0.0680798       0.466593
90  7.89677e-05  0.582532  0.355716  0.423736    0.376815  0.116148  0.066647       0.45185
91  8.72472e-05  0.564313  0.344036  0.409871    0.364909  0.112298  0.0652329       0.437482
92  9.63946e-05  0.546554  0.332659  0.396366    0.353312  0.108551  0.0638369       0.423481
93  0.000106501  0.529245  0.321578  0.383212    0.342017  0.104905  0.0624588       0.409839
94  0.000117667  0.512375  0.310788  0.370402    0.331016  0.101358  0.0610982       0.396547
95  0.000130003  0.495935  0.300281  0.357926    0.320303  0.0979063  0.0597546       0.383598
96  0.000143633  0.479916  0.290052  0.345778    0.309872  0.0945485  0.0584277       0.370986
97  0.000158691  0.464308  0.280094  0.33395    0.299715  0.0912822  0.0571172       0.358701
98  0.000175328  0.449102  0.2704  0.322433    0.289827  0.0881051  0.0558225       0.346736
99  0.000193708  0.434289  0.260966  0.311221    0.280201  0.0850151  0.0545434       0.335086
100  0.000214015  0.41986  0.251784  0.300306    0.270832  0.0820101  0.0532795       0.323742
101  0.000236451  0.405807  0.24285  0.289682    0.261712  0.0790878  0.0520304       0.312697
102  0.000261237  0.39212  0.234156  0.279341    0.252837  0.0762463  0.0507958       0.301946
103  0.000288621  0.378792  0.225699  0.269276    0.2442  0.0734836  0.0495752       0.29148
104  0.000318875  0.365814  0.217472  0.25948    0.235796  0.0707975  0.0483683       0.281294
105  0.000352299  0.353178  0.20947  0.249948    0.227619  0.0681863  0.0471747       0.271381
106  0.000389225  0.340876  0.201687  0.240672    0.219664  0.065648  0.0459941       0.261735
107  0.00043002  0.328901  0.194119  0.231647    0.211924  0.0631806  0.044826       0.252349
108  0.000475088  0.317244  0.186761  0.222866    0.204396  0.0607824  0.0436703       0.243218
109  0.000524878  0.305898  0.179607  0.214322    0.197073  0.0584515  0.0425264       0.234335
110  0.000579882  0.294856  0.172652  0.206011    0.189952  0.0561862  0.0413941       0.225695
111  0.000640646  0.28411  0.165892  0.197927    0.183025  0.0539847  0.040273       0.217292
112  0.000707774  0.273653  0.159322  0.190063    0.17629  0.0518453  0.0391629       0.20912
113  0.00078193  0.263478  0.152937  0.182415    0.16974  0.0497663  0.0380633       0.201174
114  0.000863848  0.253579  0.146733  0.174977    0.163372  0.0477461  0.036974       0.193448
115  0.000954341  0.243947  0.140706  0.167744    0.157181  0.045783  0.0358948       0.185937
116  0.0010543  0.234578  0.13485  0.160711    0.151161  0.0438757  0.0348253       0.178636
117  0.00116472  0.225463  0.129163  0.153873    0.145309  0.0420224  0.0337654       0.17154
118  0.00128669  0.216598  0.123639  0.147225    0.139621  0.0402218  0.0327147       0.164643
119  0.00142142  0.207975  0.118275  0.140764    0.134091  0.0384723  0.0316731       0.15794
120  0.00157023  0.199588  0.113068  0.134484    0.128716  0.0367727  0.0306405       0.151428
121  0.00173459  0.191431  0.108012  0.128382    0.123493  0.0351215  0.0296166       0.145101
122  0.00191612  0.1835  0.103104  0.122453    0.118416  0.0335176  0.0286015       0.138955
123  0.00211661  0.175787  0.0983418  0.116694    0.113482  0.0319596  0.027595       0.132985
124  0.00233803  0.168287  0.0937207  0.111101    0.108687  0.0304464  0.0265971       0.127186
125  0.00258255  0.160996  0.0892377  0.105671    0.104028  0.0289769  0.0256079       0.121556
126  0.00285257  0.153907  0.0848896  0.100401    0.0995009  0.0275501  0.0246275       0.116089
127  0.00315074  0.147016  0.0806734  0.0952866    0.0951025  0.026165  0.0236559       0.110782
128  0.00347996  0.140318  0.0765861  0.0903264    0.0908296  0.0248207  0.0226935       0.105631
129  0.00384345  0.133809  0.0726251  0.0855176    0.0866788  0.0235164  0.0217405       0.100632
130  0.00424474  0.127483  0.0687877  0.0808576    0.0826472  0.0222514  0.0207973       0.0957822
131  0.00468774  0.121337  0.0650715  0.0763446    0.0787319  0.0210249  0.0198642       0.0910775
132  0.00517673  0.115367  0.0614742  0.0719765    0.0749302  0.0198366  0.0189419       0.086515
133  0.00571643  0.109569  0.0579939  0.0677517    0.0712394  0.0186858  0.0180308       0.0820918
134  0.00631205  0.10394  0.0546285  0.0636688    0.0676573  0.0175722  0.0171318       0.0778049
135  0.00696929  0.0984764  0.0513763  0.0597266    0.0641814  0.0164954  0.0162456       0.0736517
136  0.00769443  0.0931759  0.048236  0.0559239    0.0608099  0.0154553  0.015373       0.0696298
137  0.00849438  0.0880358  0.045206  0.05226    0.0575407  0.0144517  0.0145151       0.0657369
138  0.00937671  0.083054  0.0422854  0.0487342    0.0543722  0.0134844  0.0136728       0.061971
139  0.0103497  0.0782287  0.039473  0.0453459    0.0513029  0.0125534  0.0128473       0.0583303
140  0.0114226  0.0735583  0.0367683  0.0420948    0.0483316  0.0116589  0.0120399       0.0548131
141  0.0126052  0.0690418  0.0341705  0.0389805    0.0454571  0.0108007  0.0112518       0.051418
142  0.0139085  0.0646784  0.0316791  0.0360028    0.0426785  0.00997913  0.0104843       0.048144
143  0.0153445  0.0604676  0.0292939  0.0331614    0.0399952  0.00919421  0.00973878       0.0449899
144  0.0169262  0.0564092  0.0270145  0.0304562    0.0374066  0.00844607  0.00901671       0.0419552
145  0.0186679  0.0525034  0.0248408  0.0278867    0.0349125  0.00773482  0.00831945       0.0390391
146  0.020585  0.0487505  0.0227726  0.0254524    0.0325127  0.00706051  0.00764838       0.0362414
147  0.0226945  0.0451511  0.0208098  0.0231528    0.0302072  0.00642313  0.00700482       0.0335616
148  0.0250146  0.0417058  0.018952  0.020987    0.0279962  0.0058226  0.00639002       0.0309998
149  0.0275652  0.0384155  0.0171989  0.0189538    0.0258798  0.0052587  0.00580512       0.0285558
150  0.0303678  0.0352807  0.0155498  0.0170516    0.0238584  0.00473113  0.0052511       0.0262295
151  0.0334455  0.0323022  0.014004  0.0152787    0.0219323  0.00423943  0.00472878       0.0240208
152  0.0368233  0.0294804  0.0125604  0.0136324    0.0201017  0.00378299  0.00423876       0.0219296
153  0.040528  0.0268154  0.0112174  0.0121101    0.0183668  0.00336106  0.00378141       0.0199555
154  0.0445881  0.0243069  0.00997332  0.0107084    0.0167276  0.00297276  0.00335684       0.0180979
155  0.0490341  0.0219542  0.00882573  0.00942342    0.015184  0.00261701  0.00296488       0.0163559
156  0.0538985  0.0197559  0.00777195  0.00825079    0.0137354  0.00229259  0.00260507       0.0147284
157  0.0592153  0.0177099  0.00680882  0.00718568    0.012381  0.00199814  0.00227663       0.0132136
158  0.0650207  0.0158135  0.00593275  0.00622289    0.0111197  0.00173218  0.00197855       0.0118094
159  0.071352  0.0140631  0.00513972  0.00535684    0.00994988  0.00149312  0.0017095       0.0105131
160  0.0782482  0.0124545  0.00442539  0.00458169    0.00886931  0.00127932  0.00146796       0.00932162
161  0.0857493  0.0109826  0.00378517  0.0038914    0.00787547  0.00108905  0.00125223       0.00823117
162  0.0938964  0.00964164  0.00321426  0.00327988    0.00696527  0.000920627  0.00106046       0.00723754
163  0.10273  0.00842531  0.00270777  0.00274107    0.00613521  0.000772344  0.000890791       0.00633604
164  0.112293  0.00732679  0.00226085  0.00226906    0.00538136  0.000642546  0.000741353       0.00552163
165  0.122623  0.00633893  0.00186872  0.00185814    0.00469949  0.000529638  0.000610378       0.00478895
166  0.133761  0.0054544  0.0015268  0.00150286    0.00408513  0.000432095  0.000496237       0.00413251
167  0.145743  0.00466582  0.00123073  0.00119809    0.00353368  0.000348482  0.000397475       0.00354673
168  0.158601  0.00396592  0.000976398  0.000939049    0.00304053  0.000277451  0.000312818       0.00302613
169  0.172364  0.00334767  0.000759996  0.000721209    0.00260114  0.000217728  0.000241145       0.00256538
170  0.187057  0.00280435  0.000577949  0.000540348    0.00221117  0.00016811  0.00018144       0.00215942
171  0.202695  0.00232961  0.000426895  0.000392467    0.00186651  0.000127463  0.00013272       0.00180349
172  0.219288  0.00191749  0.000303636  0.000273744    0.00156335  9.46962e-05  9.39715e-05       0.00149318
173  0.236836  0.00156241  0.000205092  0.000180511    0.00129817  6.87712e-05  6.40953e-05       0.00122441
174  0.255329  0.00125908  0.000128268  0.000109236    0.00106771  4.8693e-05  4.18927e-05       0.000993409
175  0.274746  0.00100251  7.02273e-05  5.6531e-05    0.00086899  3.35156e-05  2.60864e-05       0.000796646
176  0.295054  0.000787909  2.81055e-05  1.91792e-05    0.000699183  2.23545e-05  1.53738e-05       0.000630788
177  0.316209  0.000610661  -8.62014e-07  -5.81884e-06    0.000555608  1.43962e-05  8.50853e-06       0.000492642
178  0.338154  0.000466296  -1.92924e-05  -2.11902e-05    0.00043566  8.91492e-06  4.37925e-06       0.000379117
179  0.360817  0.000350498  -2.95953e-05  -2.93435e-05    0.000336789  5.28438e-06  2.06911e-06       0.00028721
180  0.384118  0.000259139  -3.39192e-05  -3.23374e-05    0.000256488  2.98131e-06  8.81434e-07       0.00021401
181  0.407964  0.000188322  -3.41081e-05  -3.18635e-05    0.000192302  1.59065e-06  3.3006e-07       0.000156727
182  0.43225  0.000134443  -3.16738e-05  -2.92561e-05    0.000141865  7.96192e-07  1.04715e-07       0.000112731
183  0.456867  9.42393e-05  -2.77956e-05  -2.55212e-05    0.000102934  3.70187e-07  2.65825e-08       7.95966e-05
184  0.481696  6.48383e-05  -2.33389e-05  -2.13768e-05    7.34378e-05  1.57712e-07  4.91433e-09       5.51466e-05
185  0.506616  4.37755e-05  -1.88932e-05  -1.73025e-05    5.15107e-05  6.04916e-08  5.54139e-10       3.74791e-05
186  0.531504  2.89987e-05  -1.48198e-05  -1.35897e-05    3.55221e-05  2.03946e-08  2.57587e-11       2.49823e-05
187  0.556235  1.88483e-05  -1.13051e-05  -1.03877e-05    2.40874e-05  5.83088e-09  1.44805e-13       1.63315e-05
188  0.580691  1.20214e-05  -8.4099e-06  -7.74571e-06    1.60657e-05  1.33745e-09  0       1.04712e-05
189  0.604757  7.52502e-06  -6.11464e-06  -5.64512e-06    1.05441e-05  2.24897e-10  0       6.58578e-06
190  0.628325  4.62433e-06  -4.35351e-06  -4.02824e-06    6.81331e-06  2.35562e-11  0       4.06402e-06
191  0.651299  2.79073e-06  -3.0404e-06  -2.81906e-06    4.33738e-06  1.07624e-12  0       2.46128e-06
192  0.67359  1.65451e-06  -2.08603e-06  -1.93785e-06    2.72237e-06  5.83718e-15  0       1.46337e-06
193  0.695123  9.63933e-07  -1.4082e-06  -1.31041e-06    1.68609e-06  0  0       8.54371e-07
194  0.715835  5.5205e-07  -9.3668e-07  -8.72986e-07    1.0314e-06  0  0       4.89922e-07
195  0.735675  3.10839e-07  -6.14793e-07  -5.73801e-07    6.23734e-07  0  0       2.75939e-07
196  0.754605  1.7207e-07  -3.98736e-07  -3.7263e-07    3.73284e-07  0  0       1.52621e-07
197  0.772598  9.36116e-08  -2.55891e-07  -2.39426e-07    2.21307e-07  0  0       8.28446e-08
198  0.789639  5.00077e-08  -1.62708e-07  -1.52403e-07    1.30112e-07  0  0       4.40776e-08
199  0.805725  2.61885e-08  -1.02635e-07  -9.62297e-08    7.59369e-08  0  0       2.29349e-08


==> PDFPlots/bottom1T.dat <==
#   flavor = 5    q2 = 1006.99 [GeV]
0  1e-08  133.178  109.67  80.2954    142.833  141.45  42.5546       125.119
1  1.10486e-08  129.113  106.367  78.0082    138.265  136.905  41.5052       121.32
2  1.22071e-08  125.163  103.155  75.7795    133.832  132.495  40.4788       117.627
3  1.3487e-08  121.323  100.032  73.608    129.53  128.216  39.4749       114.037
4  1.49012e-08  117.591  96.9957  71.4924    125.356  124.064  38.493       110.548
5  1.64637e-08  113.965  94.0437  69.4313    121.306  120.036  37.5327       107.156
6  1.819e-08  110.44  91.174  67.4236    117.377  116.128  36.5936       103.86
7  2.00973e-08  107.016  88.3844  65.4679    113.565  112.338  35.6753       100.656
8  2.22046e-08  103.689  85.6729  63.5632    109.867  108.662  34.7773       97.543
9  2.45329e-08  100.456  83.0374  61.7081    106.281  105.096  33.8993       94.5179
10  2.71053e-08  97.3155  80.476  59.9015    102.802  101.639  33.0408       91.5785
11  2.99474e-08  94.2647  77.9868  58.1423    99.4284  98.2853  32.2015       88.7227
12  3.30875e-08  91.3013  75.5679  56.4295    96.1565  95.0339  31.3809       85.9482
13  3.65569e-08  88.423  73.2175  54.7618    92.9838  91.8813  30.5788       83.2529
14  4.03901e-08  85.6275  70.9337  53.1382    89.9074  88.8249  29.7947       80.6348
15  4.46252e-08  82.9126  68.715  51.5577    86.9247  85.8619  29.0282       78.0918
16  4.93044e-08  80.2762  66.5594  50.0193    84.033  82.9896  28.2791       75.6219
17  5.44743e-08  77.7163  64.4655  48.5219    81.2297  80.2056  27.5469       73.2232
18  6.01862e-08  75.2308  62.4316  47.0646    78.5123  77.5072  26.8314       70.8939
19  6.6497e-08  72.8176  60.4561  45.6464    75.8785  74.8922  26.1322       68.632
20  7.34696e-08  70.475  58.5375  44.2664    73.3258  72.358  25.4489       66.4358
21  8.11732e-08  68.2009  56.6743  42.9236    70.8519  69.9025  24.7812       64.3036
22  8.96847e-08  65.9936  54.865  41.6172    68.4546  67.5233  24.1289       62.2336
23  9.90886e-08  63.8512  53.1081  40.3463    66.1317  65.2183  23.4916       60.2242
24  1.09479e-07  61.7721  51.4024  39.1101    63.8811  62.9853  22.869       58.2737
25  1.20958e-07  59.7544  49.7464  37.9076    61.7007  60.8223  22.2608       56.3806
26  1.33641e-07  57.7966  48.1388  36.738    59.5885  58.7273  21.6666       54.5434
27  1.47654e-07  55.897  46.5783  35.6006    57.5425  56.6982  21.0863       52.7604
28  1.63136e-07  54.0541  45.0637  34.4946    55.5608  54.7333  20.5196       51.0304
29  1.80242e-07  52.2662  43.5937  33.4192    53.6416  52.8305  19.9661       49.3517
30  1.99141e-07  50.532  42.1671  32.3736    51.783  50.9882  19.4255       47.7231
31  2.20022e-07  48.8498  40.7827  31.3571    49.9833  49.2045  18.8977       46.1431
32  2.43093e-07  47.2184  39.4395  30.369    48.2407  47.4778  18.3823       44.6105
33  2.68582e-07  45.6362  38.1363  29.4086    46.5536  45.8063  17.8792       43.1239
34  2.96744e-07  44.102  36.872  28.4751    44.9205  44.1885  17.3879       41.6822
35  3.2786e-07  42.6145  35.6456  27.568    43.3396  42.6227  16.9084       40.2839
36  3.62237e-07  41.1722  34.4559  26.6865    41.8094  41.1075  16.4402       38.9281
37  4.0022e-07  39.7741  33.3021  25.83    40.3285  39.6414  15.9833       37.6134
38  4.42185e-07  38.4187  32.1832  24.9979    38.8955  38.2228  15.5374       36.3388
39  4.8855e-07  37.1051  31.0981  24.1896    37.5088  36.8504  15.1022       35.1032
40  5.39778e-07  35.8319  30.046  23.4044    36.1671  35.5228  14.6775       33.9054
41  5.96376e-07  34.5981  29.0259  22.6418    34.8691  34.2387  14.2631       32.7444
42  6.58909e-07  33.4026  28.0369  21.9012    33.6135  32.9967  13.8588       31.6193
43  7.27999e-07  32.2442  27.0783  21.182    32.399  31.7956  13.4643       30.5289
44  8.04334e-07  31.122  26.1491  20.4837    31.2244  30.6342  13.0795       29.4723
45  8.88672e-07  30.0348  25.2486  19.8057    30.0885  29.5113  12.7041       28.4485
46  9.81854e-07  28.9818  24.3759  19.1476    28.99  28.4257  12.338       27.4568
47  1.08481e-06  27.962  23.5302  18.5088    27.928  27.3763  11.9809       26.496
48  1.19855e-06  26.9743  22.7108  17.8887    26.9012  26.3619  11.6327       25.5654
49  1.32423e-06  26.0179  21.917  17.287    25.9087  25.3816  11.2931       24.6641
50  1.46308e-06  25.0919  21.148  16.7031    24.9493  24.4342  10.962       23.7912
51  1.61649e-06  24.1955  20.4032  16.1366    24.0221  23.5188  10.6391       22.946
52  1.78599e-06  23.3277  19.6818  15.587    23.1261  22.6344  10.3244       22.1277
53  1.97326e-06  22.4877  18.9832  15.0539    22.2603  21.78  10.0177       21.3355
54  2.18016e-06  21.6748  18.3067  14.5368    21.4238  20.9547  9.71863       20.5686
55  2.40877e-06  20.8881  17.6518  14.0353    20.6157  20.1577  9.42721       19.8263
56  2.66134e-06  20.1269  17.0177  13.549    19.8351  19.3879  9.1432       19.1079
57  2.94039e-06  19.3904  16.4039  13.0775    19.0812  18.6446  8.86646       18.4127
58  3.24871e-06  18.678  15.8099  12.6203    18.3531  17.927  8.59682       17.7401
59  3.58935e-06  17.9888  15.2349  12.1772    17.65  17.2343  8.33412       17.0893
60  3.96571e-06  17.3223  14.6786  11.7477    16.9712  16.5656  8.07822       16.4598
61  4.38153e-06  16.6778  14.1403  11.3315    16.3159  15.9202  7.82895       15.8509
62  4.84096e-06  16.0546  13.6195  10.9281    15.6833  15.2974  7.58618       15.262
63  5.34855e-06  15.452  13.1157  10.5373    15.0728  14.6964  7.34975       14.6925
64  5.90937e-06  14.8695  12.6284  10.1587    14.4836  14.1166  7.11953       14.1418
65  6.529e-06  14.3065  12.1572  9.79197    13.9151  13.5573  6.89537       13.6095
66  7.21359e-06  13.7624  11.7015  9.43678    13.3666  13.0179  6.67715       13.0949
67  7.96997e-06  13.2366  11.2609  9.09281    12.8374  12.4976  6.46471       12.5975
68  8.80566e-06  12.7285  10.8349  8.75975    12.327  11.996  6.25794       12.1168
69  9.72897e-06  12.2377  10.4232  8.4373    11.8348  11.5123  6.05671       11.6522
70  1.07491e-05  11.7636  10.0252  8.12516    11.3601  11.0461  5.86088       11.2035
71  1.18762e-05  11.3057  9.64067  7.82305    10.9025  10.5966  5.67034       10.7699
72  1.31214e-05  10.8635  9.26908  7.53068    10.4613  10.1635  5.48497       10.3511
73  1.44973e-05  10.4365  8.91008  7.24778    10.036  9.74616  5.30463       9.94666
74  1.60174e-05  10.0242  8.56328  6.97408    9.62609  9.34405  5.12923       9.5561
75  1.76968e-05  9.62633  8.22833  6.70932    9.2311  8.95669  4.95864       9.179
76  1.95524e-05  9.24228  7.90485  6.45324    8.85053  8.58359  4.79275       8.81496
77  2.16025e-05  8.87166  7.5925  6.2056    8.48389  8.22428  4.63145       8.46357
78  2.38676e-05  8.51407  7.29095  5.96615    8.13074  7.87831  4.47464       8.12444
79  2.63702e-05  8.16908  6.99985  5.73466    7.79062  7.54523  4.32221       7.79719
80  2.91352e-05  7.83631  6.71889  5.5109    7.4631  7.2246  4.17406       7.48145
81  3.219e-05  7.51537  6.44775  5.29463    7.14776  6.91602  4.03007       7.17687
82  3.55652e-05  7.2059  6.18614  5.08566    6.8442  6.61908  3.89017       6.88309
83  3.92943e-05  6.90752  5.93375  4.88375    6.55203  6.33338  3.75424       6.59978
84  4.34143e-05  6.61989  5.69031  4.68871    6.27085  6.05855  3.6222       6.32661
85  4.79663e-05  6.34267  5.45552  4.50033    6.0003  5.79421  3.49395       6.06325
86  5.29955e-05  6.07552  5.22911  4.31841    5.74002  5.54001  3.3694       5.8094
87  5.85521e-05  5.81811  5.01083  4.14276    5.48967  5.29561  3.24845       5.56475
88  6.46912e-05  5.57015  4.80042  3.9732    5.24889  5.06066  3.13103       5.329
89  7.14739e-05  5.33132  4.59762  3.80954    5.01737  4.83484  3.01705       5.10188
90  7.89677e-05  5.10132  4.40219  3.6516    4.79479  4.61783  2.90641       4.88311
91  8.72472e-05  4.87987  4.21391  3.49921    4.58085  4.40934  2.79905       4.67241
92  9.63946e-05  4.66669  4.03253  3.3522    4.37523  4.20905  2.69488       4.46952
93  0.000106501  4.46151  3.85784  3.21042    4.17765  4.0167  2.59381       4.27419
94  0.000117667  4.26406  3.68962  3.07369    3.98784  3.83199  2.49578       4.08618
95  0.000130003  4.07409  3.52767  2.94186    3.80552  3.65465  2.40071       3.90523
96  0.000143633  3.89135  3.37176  2.81478    3.63044  3.48444  2.30852       3.73113
97  0.000158691  3.71561  3.22172  2.69231    3.46232  3.32108  2.21914       3.56364
98  0.000175328  3.54661  3.07734  2.5743    3.30094  3.16435  2.1325       3.40254
99  0.000193708  3.38415  2.93845  2.46061    3.14604  3.014  2.04853       3.24763
100  0.000214015  3.228  2.80485  2.3511    2.9974  2.8698  1.96716       3.09868
101  0.000236451  3.07794  2.67637  2.24565    2.8548  2.73154  1.88833       2.95551
102  0.000261237  2.93377  2.55284  2.14412    2.71802  2.59899  1.81196       2.81792
103  0.000288621  2.79529  2.4341  2.04639    2.58684  2.47195  1.73801       2.68571
104  0.000318875  2.66231  2.31999  1.95234    2.46107  2.35021  1.6664       2.55872
105  0.000352299  2.53462  2.21034  1.86184    2.34051  2.23359  1.59707       2.43674
106  0.000389225  2.41206  2.105  1.77479    2.22497  2.12189  1.52997       2.31963
107  0.00043002  2.29443  2.00384  1.69108    2.11427  2.01493  1.46504       2.2072
108  0.000475088  2.18158  1.9067  1.61059    2.00822  1.91254  1.40221       2.0993
109  0.000524878  2.07333  1.81345  1.53321    1.90666  1.81454  1.34144       1.99576
110  0.000579882  1.96952  1.72396  1.45886    1.80942  1.72077  1.28267       1.89644
111  0.000640646  1.87  1.63808  1.38741    1.71633  1.63108  1.22584       1.80119
112  0.000707774  1.7746  1.55571  1.31879    1.62725  1.5453  1.17091       1.70987
113  0.00078193  1.68319  1.47671  1.2529    1.54203  1.46328  1.11782       1.62233
114  0.000863848  1.59563  1.40097  1.18964    1.46051  1.38489  1.06653       1.53844
115  0.000954341  1.51177  1.32838  1.12892    1.38256  1.30999  1.01699       1.45807
116  0.0010543  1.43148  1.25881  1.07067    1.30804  1.23844  0.969148       1.3811
117  0.00116472  1.35463  1.19217  1.0148    1.23682  1.17011  0.922962       1.3074
118  0.00128669  1.2811  1.12835  0.961219    1.16878  1.10488  0.878387       1.23686
119  0.00142142  1.21077  1.06725  0.90986    1.10379  1.04262  0.83538       1.16936
120  0.00157023  1.14351  1.00877  0.860644    1.04173  0.983228  0.793899       1.10479
121  0.00173459  1.07922  0.95282  0.813498    0.982498  0.92658  0.753903       1.04305
122  0.00191612  1.01779  0.899307  0.768349    0.925977  0.872572  0.715352       0.984027
123  0.00211661  0.959111  0.848144  0.725132    0.872063  0.8211  0.678208       0.927628
124  0.00233803  0.90308  0.799245  0.683778    0.820654  0.772062  0.642434       0.873755
125  0.00258255  0.849602  0.752528  0.644224    0.771652  0.725362  0.607993       0.822315
126  0.00285257  0.798581  0.707915  0.606407    0.724962  0.680906  0.57485       0.77322
127  0.00315074  0.749926  0.665329  0.570267    0.680495  0.638604  0.542972       0.726381
128  0.00347996  0.703548  0.624696  0.535748    0.638162  0.598372  0.512324       0.681717
129  0.00384345  0.659363  0.585946  0.50279    0.59788  0.560124  0.482877       0.639147
130  0.00424474  0.61729  0.549011  0.471342    0.559568  0.523783  0.454599       0.598594
131  0.00468774  0.577249  0.513824  0.441352    0.523149  0.489271  0.427459       0.559984
132  0.00517673  0.539166  0.480322  0.412769    0.488547  0.456514  0.401429       0.523245
133  0.00571643  0.502967  0.448445  0.385545    0.455692  0.425443  0.376481       0.488308
134  0.00631205  0.468582  0.418134  0.359633    0.424514  0.395988  0.352587       0.455108
135  0.00696929  0.435946  0.389334  0.33499    0.394949  0.368087  0.329725       0.42358
136  0.00769443  0.404992  0.361989  0.311571    0.366933  0.341675  0.307868       0.393665
137  0.00849438  0.375661  0.336049  0.289337    0.340407  0.316695  0.286992       0.365303
138  0.00937671  0.347891  0.311464  0.268246    0.315311  0.293089  0.267074       0.338439
139  0.0103497  0.321626  0.288186  0.248261    0.291591  0.270801  0.248089       0.313018
140  0.0114226  0.296811  0.266169  0.229344    0.269194  0.24978  0.23002       0.288989
141  0.0126052  0.273393  0.245369  0.211461    0.248069  0.229975  0.212842       0.266301
142  0.0139085  0.251323  0.225743  0.194576    0.228167  0.211338  0.196536       0.244908
143  0.0153445  0.23055  0.207252  0.178658    0.209441  0.193823  0.181081       0.224762
144  0.0169262  0.211028  0.189854  0.163673    0.191847  0.177385  0.166456       0.20582
145  0.0186679  0.192711  0.173512  0.14959    0.17534  0.16198  0.152643       0.188037
146  0.020585  0.175555  0.158189  0.136378    0.15988  0.14757  0.13962       0.171372
147  0.0226945  0.159517  0.143848  0.124009    0.145425  0.134112  0.127369       0.155785
148  0.0250146  0.144554  0.130455  0.112452    0.131935  0.121569  0.115869       0.141235
149  0.0275652  0.130624  0.117973  0.10168    0.119374  0.109901  0.105101       0.127683
150  0.0303678  0.117688  0.106369  0.0916623    0.107702  0.0990735  0.0950434       0.115091
151  0.0334455  0.105705  0.0956085  0.0823714    0.0968834  0.0890488  0.0856747       0.10342
152  0.0368233  0.094635  0.0856573  0.0737784    0.086881  0.0797905  0.0769737       0.0926321
153  0.040528  0.0844374  0.0764814  0.0658542    0.0776588  0.0712643  0.0689168       0.0826895
154  0.0445881  0.0750724  0.0680466  0.0585704    0.0691807  0.0634356  0.0614812       0.0735538
155  0.0490341  0.0665  0.0603183  0.0518974    0.0614108  0.0562686  0.0546416       0.0651868
156  0.0538985  0.0586799  0.0532617  0.0458056    0.0543131  0.0497287  0.0483745       0.05755
157  0.0592153  0.0515714  0.0468419  0.0402647    0.0478517  0.0437815  0.0426527       0.0506045
158  0.0650207  0.0451341  0.0410233  0.0352446    0.0419905  0.0383927  0.0374492       0.0443114
159  0.071352  0.0393271  0.0357704  0.0307145    0.0366936  0.0335275  0.0327364       0.0386315
160  0.0782482  0.0341099  0.0310476  0.0266435    0.0319251  0.0291524  0.0284858       0.0335257
161  0.0857493  0.0294422  0.0268193  0.0230011    0.0276494  0.0252335  0.0246687       0.0289551
162  0.0938964  0.0252842  0.0230502  0.0197564    0.0238313  0.0217374  0.0212564       0.0248813
163  0.10273  0.0215968  0.0197055  0.0168794    0.0204364  0.0186317  0.0182201       0.0212663
164  0.112293  0.0183419  0.0167513  0.0143403    0.0174309  0.015885  0.0155312       0.0180734
165  0.122623  0.0154828  0.0141546  0.0121105    0.0147825  0.0134664  0.0131613       0.0152669
166  0.133761  0.0129842  0.0118838  0.0101621    0.0124597  0.0113472  0.0110835       0.0128125
167  0.145743  0.0108125  0.00990853  0.00846893    0.0104329  0.0094993  0.00927149       0.0106776
168  0.158601  0.00893598  0.00820026  0.00700599    0.00867382  0.00789657  0.00770015       0.00883141
169  0.172364  0.00732475  0.00673202  0.00574954    0.00715611  0.00651464  0.00634596       0.00724488
170  0.187057  0.00595093  0.00547862  0.00467773    0.005855  0.00533054  0.00518638       0.00589088
171  0.202695  0.00478851  0.0044166  0.00377012    0.00474744  0.0043229  0.00420075       0.00474415
172  0.219288  0.0038133  0.00352417  0.00300776    0.00381202  0.00347207  0.00336955       0.00378115
173  0.236836  0.00300285  0.00278112  0.00237325    0.00302886  0.00275981  0.00267464       0.00298004
174  0.255329  0.00233636  0.00216875  0.00185038    0.00237951  0.00216914  0.00209935       0.00232053
175  0.274746  0.00179454  0.00166975  0.00142431    0.00184688  0.00168459  0.00162815       0.00178385
176  0.295054  0.00135963  0.00126816  0.0010814    0.00141512  0.00129163  0.00124663       0.00135261
177  0.316209  0.00101532  0.00094933  0.000809107    0.00106962  0.000977009  0.000941657       0.00101086
178  0.338154  0.000746756  0.000699907  0.00059605    0.000796978  0.000728595  0.000701196       0.000744024
179  0.360817  0.000540582  0.000507842  0.000431969    0.000585024  0.000535349  0.000514376       0.000538985
180  0.384118  0.000384948  0.000362406  0.000307736    0.000422842  0.000387354  0.000371513       0.000384067
181  0.407964  0.000269522  0.000254214  0.000215349    0.000300797  0.000275876  0.000264057       0.000269073
182  0.43225  0.000185474  0.000175202  0.00014793    0.000210532  0.000193337  0.000184631       0.000185273
183  0.456867  0.00012542  0.000118592  9.96925e-05    0.000144953  0.000133308  0.000126959       0.000125353
184  0.481696  8.33309e-05  7.88225e-05  6.58753e-05    9.81686e-05  9.04293e-05  8.58498e-05       8.33273e-05
185  0.506616  5.44021e-05  5.14352e-05  4.26609e-05    6.54007e-05  6.03551e-05  5.70856e-05       5.44244e-05
186  0.531504  3.49038e-05  3.29517e-05  2.70628e-05    4.28691e-05  3.96454e-05  3.73344e-05       3.49325e-05
187  0.556235  2.20147e-05  2.07271e-05  1.68086e-05    2.7657e-05  2.56397e-05  2.40217e-05       2.2041e-05
188  0.580691  1.36562e-05  1.2803e-05  1.02152e-05    1.75696e-05  1.63343e-05  1.52128e-05       1.36771e-05
189  0.604757  8.33625e-06  7.7679e-06  6.07023e-06    1.09969e-05  1.02574e-05  9.48759e-06       8.35144e-06
190  0.628325  5.01097e-06  4.63055e-06  3.52317e-06    6.78622e-06  6.35419e-06  5.83115e-06       5.02142e-06
191  0.651299  2.96833e-06  2.71284e-06  1.99414e-06    4.13212e-06  3.88622e-06  3.53437e-06       2.9752e-06
192  0.67359  1.73419e-06  1.56238e-06  1.09809e-06    2.48473e-06  2.34901e-06  2.11457e-06       1.73856e-06
193  0.695123  1.00011e-06  8.84685e-07  5.85958e-07    1.47687e-06  1.4045e-06  1.24987e-06       1.00281e-06
194  0.715835  5.69821e-07  4.92522e-07  3.01105e-07    8.6852e-07  8.31618e-07  7.30572e-07       5.71444e-07
195  0.735675  3.21018e-07  2.69506e-07  1.47299e-07    5.05839e-07  4.88112e-07  4.22678e-07       3.21975e-07
196  0.754605  1.7896e-07  1.44847e-07  6.71126e-08    2.92053e-07  2.84297e-07  2.42288e-07       1.79515e-07
197  0.772598  9.87903e-08  7.63598e-08  2.70884e-08    1.67318e-07  1.64468e-07  1.37725e-07       9.91061e-08
198  0.789639  5.403e-08  3.93912e-08  8.26497e-09    9.52022e-08  9.45945e-08  7.76976e-08       5.42073e-08
199  0.805725  2.92872e-08  1.98054e-08  2.05794e-10    5.38455e-08  5.41362e-08  4.3537e-08       2.93853e-08
200  0.82086  1.57367e-08  9.63999e-09  -2.66586e-09    3.02965e-08  3.08512e-08  2.4246e-08       1.57903e-08
201  0.835056  8.38114e-09  4.48824e-09  -3.21911e-09    1.69703e-08  1.7519e-08  1.34278e-08       8.40991e-09
202  0.848336  4.42257e-09  1.95274e-09  -2.86331e-09    9.46918e-09  9.91845e-09  7.39847e-09       4.43778e-09
203  0.860725  2.31047e-09  7.52605e-10  -2.25152e-09    5.26632e-09  5.60103e-09  4.05683e-09       2.31836e-09
204  0.872254  1.19358e-09  2.16031e-10  -1.65542e-09    2.92066e-09  3.15631e-09  2.21429e-09       1.19758e-09
205  0.882959  6.08599e-10  -1.98789e-12  -1.1668e-09    1.61587e-09  1.77539e-09  1.20318e-09       6.10569e-10
206  0.892877  3.05469e-10  -7.43916e-11  -7.99098e-10    8.92146e-10  9.97057e-10  6.50829e-10       3.06399e-10
207  0.902047  1.50319e-10  -8.51743e-11  -5.36101e-10    4.91683e-10  5.59161e-10  3.5042e-10       1.5073e-10
208  0.910511  7.20735e-11  -7.34836e-11  -3.542e-10    2.70555e-10  3.13195e-10  1.87768e-10       7.22357e-11
209  0.918311  3.33316e-11  -5.64041e-11  -2.31302e-10    1.48671e-10  1.75226e-10  1.00095e-10       3.33807e-11
210  0.925486  1.46011e-11  -4.05985e-11  -1.49694e-10    8.15944e-11  9.79325e-11  5.30637e-11       1.46032e-11
211  0.932077  5.8357e-12  -2.8053e-11  -9.62098e-11    4.47315e-11  5.46779e-11  2.79607e-11       5.8216e-12
212  0.938124  1.92472e-12  -1.8846e-11  -6.15005e-11    2.44979e-11  3.05002e-11  1.4635e-11       1.90769e-12


==> PDFPlots/bottom50.dat <==
#   flavor = 5    q2 = 49.9123 [GeV]
0  1e-08  36.8545  26.4128  13.2165    34.0813  28.7302  5.84398       33.3402
1  1.10486e-08  35.8884  25.7277  12.9473    33.1523  27.9355  5.72824       32.4703
2  1.22071e-08  34.9453  25.0588  12.6821    32.2464  27.1608  5.61453       31.6209
3  1.3487e-08  34.0246  24.4055  12.4208    31.3631  26.4058  5.50282       30.7916
4  1.49012e-08  33.1258  23.7676  12.1634    30.5019  25.6698  5.39308       29.982
5  1.64637e-08  32.2484  23.1448  11.9099    29.6622  24.9525  5.28527       29.1916
6  1.819e-08  31.3921  22.5367  11.6603    28.8436  24.2535  5.17937       28.4201
7  2.00973e-08  30.5563  21.943  11.4145    28.0456  23.5723  5.07534       27.6669
8  2.22046e-08  29.7405  21.3634  11.1726    27.2677  22.9084  4.97314       26.9317
9  2.45329e-08  28.9444  20.7976  10.9345    26.5094  22.2616  4.87276       26.2142
10  2.71053e-08  28.1675  20.2453  10.7001    25.7703  21.6314  4.77415       25.5138
11  2.99474e-08  27.4093  19.7062  10.4695    25.0499  21.0173  4.6773       24.8304
12  3.30875e-08  26.6696  19.18  10.2426    24.3479  20.4191  4.58217       24.1634
13  3.65569e-08  25.9478  18.6664  10.0194    23.6637  19.8363  4.48873       23.5125
14  4.03901e-08  25.2435  18.1652  9.79992    22.997  19.2686  4.39695       22.8773
15  4.46252e-08  24.5565  17.676  9.58402    22.3473  18.7157  4.30681       22.2576
16  4.93044e-08  23.8862  17.1987  9.37173    21.7142  18.1771  4.21828       21.653
17  5.44743e-08  23.2323  16.7329  9.16301    21.0975  17.6525  4.13133       21.0631
18  6.01862e-08  22.5945  16.2784  8.95782    20.4966  17.1417  4.04594       20.4876
19  6.6497e-08  21.9724  15.835  8.75613    19.9112  16.6442  3.96209       19.9262
20  7.34696e-08  21.3656  15.4024  8.55792    19.3409  16.1598  3.87973       19.3786
21  8.11732e-08  20.7739  14.9804  8.36315    18.7854  15.6881  3.79886       18.8445
22  8.96847e-08  20.1968  14.5686  8.17178    18.2444  15.2288  3.71945       18.3235
23  9.90886e-08  19.634  14.167  7.98377    17.7174  14.7817  3.64146       17.8154
24  1.09479e-07  19.0853  13.7753  7.7991    17.2042  14.3464  3.56489       17.3199
25  1.20958e-07  18.5503  13.3933  7.61773    16.7044  13.9227  3.4897       16.8367
26  1.33641e-07  18.0286  13.0206  7.43962    16.2177  13.5103  3.41587       16.3655
27  1.47654e-07  17.52  12.6573  7.26474    15.7438  13.1089  3.34338       15.9061
28  1.63136e-07  17.0242  12.3029  7.09305    15.2823  12.7182  3.27221       15.4582
29  1.80242e-07  16.541  11.9574  6.92452    14.8331  12.338  3.20234       15.0215
30  1.99141e-07  16.0699  11.6205  6.7591    14.3958  11.968  3.13374       14.5958
31  2.20022e-07  15.6108  11.292  6.59676    13.97  11.608  3.06639       14.1809
32  2.43093e-07  15.1633  10.9718  6.43747    13.5556  11.2577  3.00027       13.7764
33  2.68582e-07  14.7272  10.6596  6.28118    13.1522  10.9169  2.93537       13.3822
34  2.96744e-07  14.3023  10.3553  6.12786    12.7596  10.5854  2.87166       12.9979
35  3.2786e-07  13.8882  10.0587  5.97748    12.3776  10.2629  2.80912       12.6235
36  3.62237e-07  13.4848  9.76963  5.83    12.0058  9.94917  2.74773       12.2586
37  4.0022e-07  13.0917  9.48789  5.68537    11.644  9.64406  2.68747       11.9031
38  4.42185e-07  12.7088  9.21334  5.54356    11.292  9.34733  2.62833       11.5567
39  4.8855e-07  12.3358  8.94581  5.40454    10.9495  9.05877  2.57029       11.2192
40  5.39778e-07  11.9725  8.68513  5.26827    10.6163  8.77817  2.51332       10.8904
41  5.96376e-07  11.6186  8.43115  5.1347    10.2922  8.50533  2.45741       10.5702
42  6.58909e-07  11.274  8.18371  5.00381    9.97692  8.24007  2.40254       10.2582
43  7.27999e-07  10.9384  7.94267  4.87556    9.67028  7.9822  2.3487       9.95439
44  8.04334e-07  10.6116  7.70788  4.7499    9.37205  7.73152  2.29587       9.65848
45  8.88672e-07  10.2934  7.47918  4.62681    9.08202  7.48785  2.24402       9.37032
46  9.81854e-07  9.98354  7.25645  4.50624    8.8  7.25103  2.19315       9.08972
47  1.08481e-06  9.68193  7.03954  4.38816    8.52577  7.02087  2.14324       8.81651
48  1.19855e-06  9.38832  6.82831  4.27254    8.25916  6.79721  2.09427       8.55051
49  1.32423e-06  9.10253  6.62264  4.15933    7.99996  6.57989  2.04622       8.29156
50  1.46308e-06  8.82437  6.42239  4.0485    7.74799  6.36873  1.99909       8.03948
51  1.61649e-06  8.55366  6.22744  3.94002    7.50307  6.16359  1.95285       7.79411
52  1.78599e-06  8.29022  6.03765  3.83384    7.26503  5.96432  1.90749       7.55531
53  1.97326e-06  8.03388  5.85292  3.72994    7.03368  5.77075  1.863       7.3229
54  2.18016e-06  7.78447  5.67312  3.62828    6.80886  5.58274  1.81935       7.09674
55  2.40877e-06  7.54183  5.49813  3.52882    6.59041  5.40016  1.77655       6.87668
56  2.66134e-06  7.30578  5.32785  3.43153    6.37816  5.22285  1.73456       6.66257
57  2.94039e-06  7.07618  5.16215  3.33637    6.17195  5.05069  1.69339       6.45427
58  3.24871e-06  6.85286  5.00092  3.24331    5.97163  4.88354  1.65301       6.25164
59  3.58935e-06  6.63568  4.84407  3.15232    5.77705  4.72127  1.61341       6.05455
60  3.96571e-06  6.42448  4.69149  3.06336    5.58806  4.56375  1.57458       5.86285
61  4.38153e-06  6.21912  4.54307  2.9764    5.40452  4.41086  1.5365       5.67643
62  4.84096e-06  6.01945  4.39872  2.8914    5.22629  4.26248  1.49917       5.49515
63  5.34855e-06  5.82534  4.25833  2.80834    5.05322  4.11848  1.46257       5.31888
64  5.90937e-06  5.63666  4.12181  2.72717    4.8852  3.97876  1.42668       5.14751
65  6.529e-06  5.45326  3.98907  2.64787    4.72208  3.8432  1.3915       4.98091
66  7.21359e-06  5.27502  3.86002  2.5704    4.56373  3.71169  1.35701       4.81897
67  7.96997e-06  5.1018  3.73455  2.49474    4.41004  3.58412  1.32321       4.66158
68  8.80566e-06  4.9335  3.6126  2.42085    4.26088  3.46038  1.29007       4.50861
69  9.72897e-06  4.76997  3.49407  2.3487    4.11613  3.34038  1.25759       4.35997
70  1.07491e-05  4.61111  3.37887  2.27826    3.97568  3.22402  1.22576       4.21554
71  1.18762e-05  4.4568  3.26693  2.20949    3.83941  3.11119  1.19457       4.07523
72  1.31214e-05  4.30692  3.15816  2.14237    3.70721  3.00181  1.164       3.93892
73  1.44973e-05  4.16136  3.05249  2.07688    3.57897  2.89577  1.13404       3.80651
74  1.60174e-05  4.02002  2.94983  2.01297    3.4546  2.79299  1.10469       3.67792
75  1.76968e-05  3.88278  2.85012  1.95061    3.33397  2.69338  1.07593       3.55304
76  1.95524e-05  3.74954  2.75328  1.88979    3.21701  2.59685  1.04775       3.43178
77  2.16025e-05  3.62021  2.65924  1.83047    3.1036  2.50332  1.02014       3.31405
78  2.38676e-05  3.49467  2.56793  1.77262    2.99365  2.41271  0.993102       3.19976
79  2.63702e-05  3.37284  2.47927  1.71622    2.88706  2.32493  0.966612       3.08882
80  2.91352e-05  3.25462  2.39321  1.66124    2.78376  2.23991  0.940666       2.98115
81  3.219e-05  3.13992  2.30967  1.60764    2.68364  2.15758  0.915252       2.87666
82  3.55652e-05  3.02864  2.22859  1.55541    2.58662  2.07785  0.890363       2.77527
83  3.92943e-05  2.92069  2.14991  1.50451    2.49261  2.00065  0.865989       2.6769
84  4.34143e-05  2.816  2.07357  1.45492    2.40154  1.92592  0.84212       2.58147
85  4.79663e-05  2.71446  1.9995  1.40661    2.31332  1.85358  0.818748       2.48891
86  5.29955e-05  2.61602  1.92765  1.35957    2.22788  1.78357  0.795864       2.39914
87  5.85521e-05  2.52057  1.85796  1.31375    2.14513  1.71582  0.773458       2.31209
88  6.46912e-05  2.42804  1.79038  1.26914    2.065  1.65026  0.751523       2.22769
89  7.14739e-05  2.33836  1.72485  1.22571    1.98742  1.58684  0.73005       2.14587
90  7.89677e-05  2.25144  1.66131  1.18344    1.91232  1.5255  0.709031       2.06656
91  8.72472e-05  2.16722  1.59971  1.14231    1.83963  1.46617  0.688457       1.98969
92  9.63946e-05  2.08563  1.54001  1.10228    1.76928  1.4088  0.66832       1.9152
93  0.000106501  2.00658  1.48215  1.06335    1.7012  1.35332  0.648613       1.84303
94  0.000117667  1.93002  1.42608  1.02547    1.63533  1.29969  0.629327       1.7731
95  0.000130003  1.85588  1.37176  0.988636    1.57161  1.24786  0.610454       1.70537
96  0.000143633  1.78409  1.31913  0.95282    1.50998  1.19776  0.591988       1.63978
97  0.000158691  1.71458  1.26816  0.917999    1.45037  1.14935  0.57392       1.57626
98  0.000175328  1.6473  1.2188  0.884153    1.39273  1.10258  0.556243       1.51476
99  0.000193708  1.58218  1.171  0.85126    1.337  1.0574  0.538949       1.45522
100  0.000214015  1.51917  1.12472  0.819299    1.28312  1.01377  0.522033       1.39759
101  0.000236451  1.45819  1.07993  0.788248    1.23105  0.971628  0.505486       1.34182
102  0.000261237  1.39921  1.03657  0.758089    1.18072  0.930943  0.489301       1.28786
103  0.000288621  1.34216  0.994613  0.728799    1.13209  0.891666  0.473473       1.23566
104  0.000318875  1.28699  0.954018  0.70036    1.08511  0.853757  0.457993       1.18516
105  0.000352299  1.23364  0.914747  0.672752    1.03973  0.817173  0.442856       1.13632
106  0.000389225  1.18207  0.876762  0.645956    0.995905  0.781874  0.428055       1.08909
107  0.00043002  1.13222  0.840028  0.619954    0.953582  0.747822  0.413584       1.04343
108  0.000475088  1.08404  0.80451  0.594726    0.912719  0.714977  0.399436       0.99929
109  0.000524878  1.03749  0.770173  0.570254    0.873273  0.683304  0.385605       0.956632
110  0.000579882  0.992525  0.736983  0.546522    0.835201  0.652765  0.372085       0.915411
111  0.000640646  0.949088  0.704909  0.52351    0.798461  0.623326  0.358871       0.875586
112  0.000707774  0.907142  0.673918  0.501203    0.763013  0.594951  0.345957       0.837117
113  0.00078193  0.866641  0.64398  0.479583    0.728818  0.567609  0.333337       0.799964
114  0.000863848  0.827544  0.615063  0.458634    0.695836  0.541266  0.321005       0.76409
115  0.000954341  0.78981  0.587139  0.43834    0.664032  0.515891  0.308957       0.729457
116  0.0010543  0.753398  0.560179  0.418685    0.633368  0.491454  0.297187       0.69603
117  0.00116472  0.71827  0.534155  0.399654    0.603809  0.467924  0.28569       0.663771
118  0.00128669  0.684388  0.50904  0.381231    0.575321  0.445273  0.274462       0.632649
119  0.00142142  0.651714  0.484807  0.363403    0.547871  0.423473  0.263497       0.602628
120  0.00157023  0.620213  0.461431  0.346154    0.521426  0.402496  0.252792       0.573676
121  0.00173459  0.58985  0.438886  0.32947    0.495954  0.382317  0.242341       0.545762
122  0.00191612  0.560591  0.417148  0.313339    0.471426  0.362909  0.232142       0.518856
123  0.00211661  0.532403  0.396195  0.297747    0.447812  0.344249  0.22219       0.492927
124  0.00233803  0.505254  0.376003  0.282682    0.425082  0.326311  0.212481       0.467946
125  0.00258255  0.479113  0.356549  0.26813    0.40321  0.309072  0.203012       0.443885
126  0.00285257  0.453951  0.337814  0.254079    0.382168  0.292509  0.19378       0.420718
127  0.00315074  0.429738  0.319775  0.240519    0.361931  0.276601  0.184782       0.398419
128  0.00347996  0.406447  0.302413  0.227438    0.342473  0.261327  0.176014       0.37696
129  0.00384345  0.38405  0.28571  0.214826    0.32377  0.246666  0.167476       0.356319
130  0.00424474  0.362522  0.269645  0.202671    0.305799  0.2326  0.159163       0.336472
131  0.00468774  0.341837  0.254203  0.190963    0.288537  0.219109  0.151075       0.317396
132  0.00517673  0.321971  0.239365  0.179695    0.271964  0.206175  0.143211       0.299069
133  0.00571643  0.302902  0.225115  0.168855    0.256058  0.193781  0.135567       0.28147
134  0.00631205  0.284607  0.211438  0.158437    0.2408  0.181911  0.128144       0.264579
135  0.00696929  0.267064  0.198319  0.14843    0.22617  0.170549  0.120941       0.248377
136  0.00769443  0.250255  0.185744  0.138828    0.212151  0.159679  0.113956       0.232845
137  0.00849438  0.234158  0.173699  0.129622    0.198725  0.149288  0.107191       0.217967
138  0.00937671  0.218757  0.162171  0.120807    0.185877  0.139362  0.100645       0.203725
139  0.0103497  0.204034  0.151148  0.112373    0.17359  0.129887  0.0943174       0.190103
140  0.0114226  0.189971  0.140619  0.104317    0.16185  0.120852  0.0882098       0.177087
141  0.0126052  0.176554  0.130572  0.0966298    0.150642  0.112245  0.0823222       0.164663
142  0.0139085  0.163767  0.120998  0.0893069    0.139955  0.104054  0.0766556       0.152816
143  0.0153445  0.151596  0.111886  0.082342    0.129774  0.0962679  0.0712109       0.141534
144  0.0169262  0.140028  0.103226  0.0757295    0.120089  0.0888775  0.0659889       0.130804
145  0.0186679  0.129048  0.0950104  0.0694636    0.110887  0.0818729  0.0609904       0.120616
146  0.020585  0.118645  0.0872292  0.0635387    0.102159  0.0752446  0.0562161       0.110956
147  0.0226945  0.108807  0.0798741  0.057949    0.0938923  0.0689833  0.0516669       0.101815
148  0.0250146  0.0995203  0.0729363  0.0526884    0.0860784  0.0630801  0.0473431       0.0931821
149  0.0275652  0.090774  0.0664073  0.0477508    0.0787069  0.057526  0.0432447       0.0850458
150  0.0303678  0.0825559  0.0602784  0.0431296    0.071768  0.0523125  0.0393713       0.0773958
151  0.0334455  0.0748537  0.0545404  0.0388178    0.0652517  0.0474307  0.035722       0.070221
152  0.0368233  0.0676547  0.049184  0.0348077    0.059148  0.0428715  0.0322953       0.0635103
153  0.040528  0.0609457  0.0441993  0.0310914    0.0534467  0.0386258  0.029089       0.057252
154  0.0445881  0.0547129  0.0395757  0.02766    0.0481369  0.0346841  0.0261002       0.0514338
155  0.0490341  0.0489417  0.0353022  0.0245039    0.0432073  0.0310364  0.023325       0.0460425
156  0.0538985  0.0436165  0.0313667  0.021613    0.0386459  0.0276722  0.0207589       0.0410643
157  0.0592153  0.0387209  0.0277565  0.0189763    0.03444  0.0245809  0.0183963       0.0364843
158  0.0650207  0.0342374  0.0244581  0.0165821    0.0305761  0.0217506  0.0162307       0.0322868
159  0.071352  0.0301475  0.0214571  0.0144181    0.0270398  0.0191694  0.0142548       0.028455
160  0.0782482  0.0264319  0.0187384  0.0124713    0.0238161  0.0168248  0.0124604       0.0249713
161  0.0857493  0.0230704  0.0162863  0.0107285    0.020889  0.0147038  0.0108384       0.0218171
162  0.0938964  0.0200421  0.0140846  0.00917593    0.0182419  0.0127932  0.00937938       0.0189734
163  0.10273  0.0173258  0.0121168  0.00779985    0.015858  0.0110792  0.0080734       0.0164206
164  0.112293  0.0149001  0.0103663  0.00658648    0.0137199  0.00954808  0.00691006       0.0141388
165  0.122623  0.0127435  0.00881646  0.0055223    0.0118102  0.00818626  0.00587887       0.0121083
166  0.133761  0.010835  0.00745103  0.00459415    0.0101117  0.00698024  0.0049695       0.0103095
167  0.145743  0.00915414  0.0062542  0.0037894    0.0086076  0.00591694  0.00417176       0.00872328
168  0.158601  0.00768117  0.00521083  0.00309604    0.00728161  0.00498384  0.00347578       0.00733146
169  0.172364  0.00639737  0.00430652  0.00250284    0.00611822  0.00416902  0.00287223       0.00611658
170  0.187057  0.00528503  0.00352773  0.00199926    0.00510275  0.00346122  0.00235226       0.0050622
171  0.202695  0.00432757  0.00286178  0.00157556    0.00422148  0.00284997  0.00190759       0.00415295
172  0.219288  0.00350945  0.00229685  0.00122271    0.00346158  0.00232557  0.00153045       0.00337446
173  0.236836  0.00281618  0.00182193  0.000932305    0.00281113  0.00187903  0.00121358       0.00271332
174  0.255329  0.00223418  0.00142674  0.000696575    0.00225898  0.00150199  0.000950153       0.00215701
175  0.274746  0.00175072  0.00110169  0.000508258    0.0017947  0.00118667  0.000733717       0.00169375
176  0.295054  0.00135382  0.000837787  0.000360584    0.00140844  0.000925816  0.000558216       0.00131248
177  0.316209  0.0010322  0.000626625  0.000247247    0.00109091  0.000712623  0.000417948       0.00100274
178  0.338154  0.000775277  0.000460357  0.00016242    0.00083329  0.000540707  0.000307598       0.000754672
179  0.360817  0.000573199  0.000331728  0.000100771    0.000627249  0.000404097  0.000222269       0.000559062
180  0.384118  0.000416875  0.000234111  5.75154e-05    0.000464988  0.000297248  0.000157511       0.000407365
181  0.407964  0.000298055  0.00016155  2.84482e-05    0.000339285  0.000215076  0.00010934       0.000291785
182  0.43225  0.000209395  0.000108802  9.9709e-06    0.00024357  0.000152999  7.42708e-05       0.000205345
183  0.456867  0.000144496  7.13623e-05  -8.98586e-07    0.000171985  0.000106964  4.9314e-05       0.000141932
184  0.481696  9.79177e-05  4.54578e-05  -6.54761e-06    0.000119423  7.34741e-05  3.19738e-05       9.63272e-05
185  0.506616  6.51538e-05  2.8019e-05  -8.81244e-06    8.15477e-05  4.95824e-05  2.02233e-05       6.41863e-05
186  0.531504  4.25701e-05  1.66218e-05  -9.04432e-06    5.47654e-05  3.28718e-05  1.24655e-05       4.19926e-05
187  0.556235  2.73166e-05  9.41098e-06  -8.18707e-06    3.61812e-05  2.14138e-05  7.48025e-06       2.69781e-05
188  0.580691  1.72199e-05  5.01193e-06  -6.86192e-06    2.35239e-05  1.37111e-05  4.36525e-06       1.70248e-05
189  0.604757  1.06683e-05  2.43953e-06  -5.44636e-06    1.50595e-05  8.63247e-06  2.47456e-06       1.05576e-05
190  0.628325  6.49897e-06  1.01167e-06  -4.14558e-06    9.4986e-06  5.34696e-06  1.36088e-06       6.43698e-06
191  0.651299  3.89525e-06  2.72561e-07  -3.0505e-06    5.90717e-06  3.26032e-06  7.24973e-07       3.86094e-06
192  0.67359  2.29857e-06  -7.11209e-08  -2.18244e-06    3.62518e-06  1.95846e-06  3.73388e-07       2.27974e-06
193  0.695123  1.33633e-06  -2.00723e-07  -1.52466e-06    2.19738e-06  1.15988e-06  1.85479e-07       1.32607e-06
194  0.715835  7.65975e-07  -2.23448e-07  -1.04372e-06    1.31682e-06  6.77815e-07  8.86272e-08       7.604e-07
195  0.735675  4.3316e-07  -1.99431e-07  -7.02241e-07    7.80955e-07  3.91188e-07  4.0597e-08       4.30134e-07
196  0.754605  2.41808e-07  -1.60223e-07  -4.65639e-07    4.58833e-07  2.23163e-07  1.77394e-08       2.40163e-07
197  0.772598  1.33315e-07  -1.20858e-07  -3.05004e-07    2.67336e-07  1.2595e-07  7.35355e-09       1.32417e-07
198  0.789639  7.26074e-08  -8.73666e-08  -1.97788e-07    1.54623e-07  7.0384e-08  2.87014e-09       7.21136e-08
199  0.805725  3.90616e-08  -6.12423e-08  -1.27224e-07    8.88644e-08  3.89751e-08  1.04465e-09       3.87879e-08
200  0.82086  2.07485e-08  -4.19433e-08  -8.1309e-08    5.07948e-08  2.14014e-08  3.50045e-10       2.05953e-08
201  0.835056  1.08702e-08  -2.82116e-08  -5.17038e-08    2.89016e-08  1.166e-08  1.06208e-10       1.07836e-08
202  0.848336  5.60662e-09  -1.87061e-08  -3.27497e-08    1.63823e-08  6.30606e-09  2.85103e-11       5.55703e-09
203  0.860725  2.83818e-09  -1.22619e-08  -2.06808e-08    9.25722e-09  3.38679e-09  6.54243e-12       2.80947e-09
204  0.872254  1.40307e-09  -7.96351e-09  -1.30274e-08    5.21801e-09  1.80671e-09  1.21441e-12       1.38626e-09
205  0.882959  6.71741e-10  -5.1329e-09  -8.18938e-09    2.93545e-09  9.57374e-10  1.64032e-13       6.61787e-10
206  0.892877  3.06893e-10  -3.28792e-09  -5.13885e-09    1.64884e-09  5.03886e-10  1.3033e-14       3.00938e-10
207  0.902047  1.29926e-10  -2.0953e-09  -3.21952e-09    9.2506e-10  2.63354e-10  3.6002e-16       1.2633e-10
208  0.910511  4.74507e-11  -1.32955e-09  -2.01421e-09    5.18531e-10  1.36621e-10  3.49293e-19       4.52615e-11
209  0.918311  1.13311e-11  -8.40596e-10  -1.25849e-09    2.9046e-10  7.03042e-11  0       9.98952e-12
210  0.925486  -2.81723e-12  -5.29817e-10  -7.85331e-10    1.62622e-10  3.58591e-11  0       -3.64367e-12
211  0.932077  -7.07683e-12  -3.33042e-10  -4.89463e-10    9.10126e-11  1.81127e-11  0       -7.58794e-12
212  0.938124  -7.25798e-12  -2.08855e-10  -3.04687e-10    5.09206e-11  9.05018e-12  0       -7.57489e-12


==> PDFPlots/gluon.dat <==
#   flavor = 0    q2 = 1006.99 [GeV]
0  1e-08  4625.7  4491.17  7105.53    7300.43  6888.48  2240.2       4669.92
1  1.10486e-08  4477.38  4347.58  6856.79    7047.94  6650.78  2179.89       4520.17
2  1.22071e-08  4333.42  4208.19  6616.13    6803.5  6420.66  2121.03       4374.81
3  1.3487e-08  4193.71  4072.9  6383.32    6566.9  6197.9  2063.57       4233.74
4  1.49012e-08  4058.11  3941.6  6158.11    6337.89  5982.27  2007.49       4096.84
5  1.64637e-08  3926.53  3814.17  5940.28    6116.26  5773.56  1952.76       3963.99
6  1.819e-08  3798.86  3690.52  5729.6    5901.77  5571.58  1899.35       3835.08
7  2.00973e-08  3674.99  3570.53  5525.85    5694.23  5376.11  1847.23       3710.01
8  2.22046e-08  3554.81  3454.11  5328.82    5493.41  5186.97  1796.38       3588.66
9  2.45329e-08  3438.22  3341.16  5138.3    5299.12  5003.96  1746.76       3470.95
10  2.71053e-08  3325.13  3231.59  4954.1    5111.16  4826.91  1698.35       3356.77
11  2.99474e-08  3215.43  3125.31  4776.01    4929.35  4655.63  1651.13       3246.01
12  3.30875e-08  3109.04  3022.21  4603.86    4753.49  4489.94  1605.06       3138.6
13  3.65569e-08  3005.87  2922.23  4437.45    4583.41  4329.69  1560.13       3034.43
14  4.03901e-08  2905.82  2825.26  4276.61    4418.93  4174.7  1516.3       2933.41
15  4.46252e-08  2808.81  2731.23  4121.16    4259.88  4024.82  1473.56       2835.47
16  4.93044e-08  2714.75  2640.05  3970.94    4106.1  3879.89  1431.88       2740.5
17  5.44743e-08  2623.56  2551.65  3825.79    3957.42  3739.75  1391.24       2648.44
18  6.01862e-08  2535.16  2465.95  3685.54    3813.69  3604.28  1351.61       2559.19
19  6.6497e-08  2449.48  2382.87  3550.04    3674.76  3473.31  1312.97       2472.68
20  7.34696e-08  2366.44  2302.34  3419.15    3540.48  3346.72  1275.31       2388.84
21  8.11732e-08  2285.95  2224.29  3292.71    3410.7  3224.36  1238.59       2307.58
22  8.96847e-08  2207.96  2148.65  3170.59    3285.29  3106.11  1202.8       2228.84
23  9.90886e-08  2132.39  2075.35  3052.65    3164.12  2991.84  1167.91       2152.54
24  1.09479e-07  2059.17  2004.32  2938.76    3047.04  2881.43  1133.91       2078.62
25  1.20958e-07  1988.23  1935.5  2828.79    2933.94  2774.76  1100.78       2007
26  1.33641e-07  1919.52  1868.83  2722.61    2824.68  2671.71  1068.5       1937.62
27  1.47654e-07  1852.96  1804.24  2620.11    2719.15  2572.17  1037.04       1870.43
28  1.63136e-07  1788.49  1741.68  2521.16    2617.24  2476.02  1006.39       1805.34
29  1.80242e-07  1726.06  1681.09  2425.65    2518.82  2383.17  976.538       1742.31
30  1.99141e-07  1665.61  1622.41  2333.48    2423.8  2293.51  947.456       1681.28
31  2.20022e-07  1607.07  1565.59  2244.53    2332.05  2206.93  919.13       1622.19
32  2.43093e-07  1550.4  1510.58  2158.69    2243.48  2123.34  891.543       1564.97
33  2.68582e-07  1495.54  1457.31  2075.88    2157.98  2042.65  864.677       1509.59
34  2.96744e-07  1442.44  1405.75  1995.99    2075.47  1964.77  838.517       1455.98
35  3.2786e-07  1391.04  1355.83  1918.92    1995.84  1889.6  813.045       1404.09
36  3.62237e-07  1341.3  1307.52  1844.59    1918.99  1817.05  788.247       1353.87
37  4.0022e-07  1293.17  1260.77  1772.9    1844.85  1747.05  764.107       1305.28
38  4.42185e-07  1246.59  1215.53  1703.77    1773.33  1679.51  740.609       1258.26
39  4.8855e-07  1201.54  1171.75  1637.12    1704.33  1614.36  717.738       1212.78
40  5.39778e-07  1157.95  1129.4  1572.85    1637.78  1551.51  695.48       1168.77
41  5.96376e-07  1115.79  1088.43  1510.9    1573.6  1490.89  673.821       1126.21
42  6.58909e-07  1075.01  1048.8  1451.18    1511.71  1432.43  652.747       1085.05
43  7.27999e-07  1035.58  1010.47  1393.63    1452.04  1376.06  632.244       1045.24
44  8.04334e-07  997.449  973.409  1338.16    1394.52  1321.71  612.298       1006.75
45  8.88672e-07  960.583  937.569  1284.72    1339.07  1269.31  592.897       969.531
46  9.81854e-07  924.944  902.916  1233.23    1285.62  1218.8  574.027       933.554
47  1.08481e-06  890.495  869.417  1183.63    1234.11  1170.12  555.675       898.777
48  1.19855e-06  857.199  837.035  1135.85    1184.48  1123.21  537.831       865.165
49  1.32423e-06  825.021  805.738  1089.83    1136.66  1078.01  520.481       832.683
50  1.46308e-06  793.929  775.492  1045.51    1090.6  1034.46  503.613       801.296
51  1.61649e-06  763.889  746.265  1002.84    1046.23  992.507  487.216       770.971
52  1.78599e-06  734.868  718.027  961.762    1003.49  952.098  471.279       741.675
53  1.97326e-06  706.836  690.748  922.215    962.341  913.182  455.791       713.378
54  2.18016e-06  679.762  664.398  884.151    922.72  875.708  440.74       686.048
55  2.40877e-06  653.617  638.949  847.518    884.576  839.627  426.116       659.656
56  2.66134e-06  628.372  614.373  812.267    847.86  804.893  411.909       634.173
57  2.94039e-06  603.999  590.642  778.35    812.524  771.46  398.108       609.57
58  3.24871e-06  580.472  567.732  745.722    778.519  739.284  384.703       585.821
59  3.58935e-06  557.764  545.616  714.338    745.801  708.321  371.685       562.899
60  3.96571e-06  535.848  524.27  684.153    714.325  678.53  359.044       540.777
61  4.38153e-06  514.702  503.669  655.128    684.049  649.872  346.771       519.431
62  4.84096e-06  494.299  483.791  627.22    654.931  622.306  334.857       498.837
63  5.34855e-06  474.618  464.612  600.39    626.932  595.796  323.292       478.971
64  5.90937e-06  455.634  446.111  574.602    600.011  570.304  312.067       459.809
65  6.529e-06  437.327  428.266  549.817    574.133  545.796  301.175       441.33
66  7.21359e-06  419.674  411.056  526    549.259  522.237  290.607       423.511
67  7.96997e-06  402.654  394.462  503.118    525.355  499.594  280.355       406.332
68  8.80566e-06  386.247  378.463  481.136    502.388  477.834  270.41       389.772
69  9.72897e-06  370.434  363.04  460.022    480.323  456.926  260.765       373.811
70  1.07491e-05  355.196  348.175  439.746    459.128  436.841  251.412       358.43
71  1.18762e-05  340.513  333.85  420.277    438.774  417.55  242.344       343.61
72  1.31214e-05  326.368  320.048  401.585    419.229  399.023  233.553       329.332
73  1.44973e-05  312.742  306.751  383.644    400.465  381.234  225.032       315.58
74  1.60174e-05  299.621  293.942  366.425    382.453  364.156  216.774       302.336
75  1.76968e-05  286.985  281.607  349.902    365.167  347.763  208.772       289.583
76  1.95524e-05  274.821  269.729  334.049    348.581  332.032  201.02       277.305
77  2.16025e-05  263.111  258.294  318.843    332.668  316.937  193.51       265.487
78  2.38676e-05  251.841  247.287  304.259    317.404  302.456  186.237       254.113
79  2.63702e-05  240.997  236.693  290.275    302.766  288.567  179.194       243.168
80  2.91352e-05  230.564  226.498  276.867    288.731  275.247  172.376       232.638
81  3.219e-05  220.528  216.691  264.015    275.275  262.476  165.775       222.509
82  3.55652e-05  210.876  207.257  251.698    262.379  250.233  159.386       212.768
83  3.92943e-05  201.595  198.183  239.895    250.021  238.5  153.205       203.401
84  4.34143e-05  192.673  189.459  228.588    238.18  227.256  147.223       194.396
85  4.79663e-05  184.096  181.071  217.757    226.838  216.484  141.438       185.74
86  5.29955e-05  175.854  173.009  207.385    215.976  206.166  135.842       177.422
87  5.85521e-05  167.935  165.261  197.454    205.576  196.285  130.432       169.43
88  6.46912e-05  160.327  157.817  187.948    195.62  186.824  125.201       161.753
89  7.14739e-05  153.021  150.665  178.849    186.091  177.768  120.145       154.379
90  7.89677e-05  146.005  143.797  170.143    176.973  169.101  115.259       147.299
91  8.72472e-05  139.269  137.202  161.814    168.25  160.808  110.538       140.501
92  9.63946e-05  132.804  130.87  153.847    159.908  152.875  105.978       133.977
93  0.000106501  126.6  124.792  146.229    151.93  145.288  101.573       127.716
94  0.000117667  120.648  118.96  138.946    144.304  138.033  97.3208       121.71
95  0.000130003  114.938  113.365  131.984    137.015  131.098  93.2154       115.948
96  0.000143633  109.463  107.998  125.332    130.05  124.47  89.2531       110.423
97  0.000158691  104.214  102.851  118.976    123.396  118.138  85.4298       105.126
98  0.000175328  99.1819  97.9169  112.905    117.042  112.088  81.7414       100.048
99  0.000193708  94.36  93.187  107.107    110.974  106.311  78.184       95.1827
100  0.000214015  89.7404  88.6545  101.573    105.183  100.795  74.7538       90.5212
101  0.000236451  85.3157  84.3121  96.2899    99.6555  95.5302  71.4471       86.0564
102  0.000261237  81.0786  80.1528  91.249    94.3825  90.5062  68.2602       81.7811
103  0.000288621  77.0224  76.1701  86.4402    89.3532  85.7133  65.1895       77.6883
104  0.000318875  73.1404  72.3573  81.8539    84.5577  81.1422  62.2317       73.7712
105  0.000352299  69.426  68.7083  77.4811    79.9865  76.7839  59.3833       70.0233
106  0.000389225  65.873  65.2169  73.3129    75.6303  72.6297  56.641       66.4384
107  0.00043002  62.4753  61.8772  69.341    71.4802  68.6711  54.0017       63.0102
108  0.000475088  59.2272  58.6836  65.5571    67.5278  64.9001  51.4621       59.7329
109  0.000524878  56.1228  55.6305  61.9533    63.7648  61.309  49.0191       56.6008
110  0.000579882  53.1569  52.7126  58.5222    60.1832  57.89  46.67       53.6083
111  0.000640646  50.324  49.9249  55.2565    56.7755  54.6362  44.4116       50.7502
112  0.000707774  47.619  47.2622  52.1491    53.5342  51.5405  42.2412       48.0211
113  0.00078193  45.037  44.7197  49.1933    50.4523  48.5961  40.1561       45.4161
114  0.000863848  42.5732  42.2929  46.3827    47.523  45.7968  38.1535       42.9304
115  0.000954341  40.223  39.9772  43.7109    44.7396  43.1361  36.2309       40.5594
116  0.0010543  37.9819  37.7683  41.1719    42.096  40.6083  34.3856       38.2985
117  0.00116472  35.8456  35.662  38.7601    39.586  38.2075  32.6152       36.1433
118  0.00128669  33.81  33.6542  36.4698    37.2037  35.9282  30.9173       34.0897
119  0.00142142  31.8709  31.741  34.2958    34.9436  33.765  29.2894       32.1336
120  0.00157023  30.0245  29.9186  32.2327    32.8003  31.7129  27.7294       30.271
121  0.00173459  28.2672  28.1834  30.2758    30.7685  29.7669  26.235       28.4982
122  0.00191612  26.5952  26.5319  28.4203    28.8433  27.9224  24.8041       26.8116
123  0.00211661  25.005  24.9605  26.6616    27.0199  26.1747  23.4344       25.2075
124  0.00233803  23.4933  23.4661  24.9955    25.2936  24.5195  22.1239       23.6827
125  0.00258255  22.0569  22.0455  23.4175    23.6601  22.9525  20.8707       22.2337
126  0.00285257  20.6925  20.6957  21.9238    22.1151  21.4699  19.6728       20.8576
127  0.00315074  19.3973  19.4136  20.5105    20.6545  20.0676  18.5283       19.5511
128  0.00347996  18.1682  18.1964  19.1739    19.2744  18.742  17.4354       18.3114
129  0.00384345  17.0025  17.0414  17.9102    17.9711  17.4894  16.3922       17.1356
130  0.00424474  15.8974  15.946  16.7162    16.7408  16.3066  15.3972       16.0211
131  0.00468774  14.8504  14.9076  15.5885    15.5803  15.1901  14.4485       14.9651
132  0.00517673  13.859  13.9238  14.5241    14.4861  14.1369  13.5446       13.9652
133  0.00571643  12.9207  12.9922  13.5199    13.4551  13.1439  12.6838       13.0189
134  0.00631205  12.0332  12.1106  12.5729    12.4842  12.2083  11.8645       12.124
135  0.00696929  11.1944  11.2767  11.6806    11.5706  11.3272  11.0855       11.278
136  0.00769443  10.402  10.4885  10.8401    10.7114  10.498  10.3451       10.4789
137  0.00849438  9.65398  9.74394  10.049    9.904  9.71823  9.64205       9.72465
138  0.00937671  8.94844  9.04114  9.30489    9.14582  8.98544  8.97493       9.01319
139  0.0103497  8.28344  8.37821  8.60541    8.43444  8.29726  8.34231       8.34263
140  0.0114226  7.65716  7.75339  7.94836    7.76751  7.65151  7.7432       7.71114
141  0.0126052  7.06787  7.16496  7.33163    7.14282  7.04609  7.17622       7.11696
142  0.0139085  6.51389  6.61128  6.75322    6.55825  6.47896  6.64015       6.55841
143  0.0153445  5.99364  6.09081  6.2112    6.01176  5.94819  6.13387       6.03387
144  0.0169262  5.50556  5.60202  5.70373    5.50143  5.45196  5.65628       5.5418
145  0.0186679  5.04821  5.14349  5.2291    5.02541  4.98848  5.2063       5.08071
146  0.020585  4.62016  4.71385  4.78566    4.58194  4.55617  4.78285       4.64919
147  0.0226945  4.22007  4.31177  4.37174    4.16934  4.15338  4.38493       4.24588
148  0.0250146  3.84666  3.936  3.98592    3.78602  3.77864  4.01161       3.86947
149  0.0275652  3.49867  3.58532  3.62678    3.43043  3.43047  3.6619       3.5187
150  0.0303678  3.1749  3.25858  3.29289    3.10111  3.10748  3.33489       3.19238
151  0.0334455  2.87422  2.95466  2.98303    2.79667  2.80838  3.02964       2.88934
152  0.0368233  2.5955  2.67249  2.69587    2.51575  2.53185  2.74534       2.60847
153  0.040528  2.33767  2.41103  2.43027    2.25707  2.27672  2.48106       2.34866
154  0.0445881  2.09969  2.16927  2.18511    2.01939  2.04186  2.23597       2.10889
155  0.0490341  1.88053  1.94624  1.95927    1.8015  1.8261  2.00917       1.88811
156  0.0538985  1.67922  1.74098  1.75173    1.60225  1.62836  1.79994       1.68533
157  0.0592153  1.49477  1.55257  1.56145    1.42051  1.4476  1.60741       1.49957
158  0.0650207  1.32623  1.38009  1.38747    1.25521  1.28281  1.43074       1.32988
159  0.071352  1.17268  1.22264  1.22881    1.10527  1.13297  1.26913       1.17531
160  0.0782482  1.0332  1.07935  1.08455    0.969694  0.997162  1.12175       1.03495
161  0.0857493  0.906898  0.949352  0.953795    0.847476  0.874433  0.987798       0.907885
162  0.0938964  0.792888  0.831789  0.835642    0.73766  0.763862  0.866473       0.793235
163  0.10273  0.690318  0.725828  0.72926    0.639321  0.664579  0.756987       0.690134
164  0.112293  0.598358  0.630653  0.633773    0.551568  0.57574  0.658541       0.597743
165  0.122623  0.516203  0.545469  0.548396    0.473549  0.496506  0.570343       0.515251
166  0.133761  0.443081  0.469507  0.472317    0.404452  0.426116  0.491645       0.441877
167  0.145743  0.378256  0.402031  0.404787    0.343508  0.363804  0.421698       0.376874
168  0.158601  0.321027  0.342334  0.345097    0.289992  0.308865  0.359787       0.319535
169  0.172364  0.270734  0.289749  0.292535    0.243222  0.26065  0.30524       0.269189
170  0.187057  0.226758  0.243647  0.246469    0.202561  0.21853  0.25738       0.225209
171  0.202695  0.188516  0.203436  0.206289    0.167417  0.181923  0.215609       0.187006
172  0.219288  0.155468  0.168565  0.171426    0.137236  0.150293  0.179341       0.154027
173  0.236836  0.127105  0.138518  0.141354    0.111504  0.123139  0.148031       0.125757
174  0.255329  0.102951  0.112813  0.115579    0.0897402  0.0999911  0.121187       0.101715
175  0.274746  0.0825591  0.0910011  0.0936545    0.0714958  0.080426  0.0983379       0.0814447
176  0.295054  0.0655083  0.0726573  0.0751546    0.0563513  0.0640312  0.0790401       0.0645204
177  0.316209  0.0514008  0.0573834  0.0596855    0.0439144  0.0504305  0.0628922       0.0505392
178  0.338154  0.0398617  0.0448039  0.0468806    0.0338192  0.0392717  0.0495123       0.0391221
179  0.360817  0.0305392  0.0345654  0.0363968    0.0257264  0.030224  0.0385432       0.0299142
180  0.384118  0.0231057  0.0263377  0.0279161    0.0193241  0.022978  0.0296565       0.0225857
181  0.407964  0.0172596  0.0198141  0.0211426    0.0143288  0.0172515  0.0225455       0.0168334
182  0.43225  0.0127271  0.014714  0.015806    0.0104871  0.0127879  0.0169311       0.0123832
183  0.456867  0.00926437  0.0107846  0.0116599    0.00757571  0.00935917  0.012557       0.00899082
184  0.481696  0.00665788  0.00780198  0.00848687    0.00540207  0.006763  0.00919773       0.00644352
185  0.506616  0.00472496  0.00557181  0.00609423    0.00380334  0.00482583  0.00665398       0.00455938
186  0.531504  0.00331254  0.00392918  0.00431768    0.00264479  0.00340173  0.00475559       0.00318644
187  0.556235  0.00229527  0.00273714  0.00301854    0.00181734  0.00236969  0.00335874       0.00220055
188  0.580691  0.00157277  0.00188456  0.00208285    0.00123465  0.00163219  0.00234541       0.00150257
189  0.604757  0.00106646  0.00128325  0.00141908    0.000829839  0.00111225  0.00162003       0.0010151
190  0.628325  0.000716112  0.000864789  0.000954931    0.000552186  0.000750417  0.00110769       0.000679005
191  0.651299  0.000476541  0.000577218  0.000635069    0.000364033  0.000501601  0.000750162       0.00045005
192  0.67359  0.00031451  0.000381906  0.000417553    0.000237951  0.000332483  0.000503632       0.000295812
193  0.695123  0.000206019  0.000250683  0.000271571    0.00015433  0.000218675  0.000335443       0.000192966
194  0.715835  0.00013404  0.000163384  0.000174813    9.93896e-05  0.000142843  0.000221825       0.00012502
195  0.735675  8.66777e-05  0.000105819  0.00011141    6.36001e-05  9.27314e-05  0.000145759       8.05052e-05
196  0.754605  5.57431e-05  6.81595e-05  7.03284e-05    4.04644e-05  5.98745e-05  9.52445e-05       5.15578e-05
197  0.772598  3.56718e-05  4.3693e-05  4.39919e-05    2.56113e-05  3.84717e-05  6.19346e-05       3.28582e-05
198  0.789639  2.27257e-05  2.78941e-05  2.72671e-05    1.61345e-05  2.46151e-05  4.01041e-05       2.08494e-05
199  0.805725  1.44195e-05  1.77453e-05  1.6749e-05    1.01212e-05  1.56907e-05  2.58774e-05       1.31777e-05
200  0.82086  9.11544e-06  1.12553e-05  1.01915e-05    6.32449e-06  9.96887e-06  1.66451e-05       8.29926e-06
201  0.835056  5.74293e-06  7.12096e-06  6.14472e-06    3.93806e-06  6.31534e-06  1.06797e-05       5.20999e-06
202  0.848336  3.60688e-06  4.49573e-06  3.66394e-06    2.44413e-06  3.99045e-06  6.83764e-06       3.26098e-06
203  0.860725  2.25876e-06  2.8333e-06  2.16052e-06    1.51236e-06  2.51557e-06  4.36962e-06       2.03552e-06
204  0.872254  1.41071e-06  1.78307e-06  1.25628e-06    9.33199e-07  1.58262e-06  2.78816e-06       1.26737e-06
205  0.882959  8.78843e-07  1.12078e-06  7.18969e-07    5.74329e-07  9.93819e-07  1.77682e-06       7.87254e-07
206  0.892877  5.46215e-07  7.0385e-07  4.02938e-07    3.52608e-07  6.23036e-07  1.1311e-06       4.8795e-07
207  0.902047  3.38735e-07  4.41697e-07  2.19782e-07    2.15992e-07  3.89994e-07  7.19317e-07       3.01821e-07
208  0.910511  2.09636e-07  2.77057e-07  1.15516e-07    1.32027e-07  2.43788e-07  4.57105e-07       1.86337e-07
209  0.918311  1.29492e-07  1.73732e-07  5.72924e-08    8.05438e-08  1.52206e-07  2.9026e-07       1.14837e-07
210  0.925486  7.98448e-08  1.08936e-07  2.57168e-08    4.90459e-08  9.49229e-08  1.84193e-07       7.06561e-08
211  0.932077  4.91514e-08  6.83127e-08  9.24853e-09    2.98149e-08  5.91348e-08  1.16821e-07       4.3407e-08
212  0.938124  3.02111e-08  4.28494e-08  1.21654e-09    1.80959e-08  3.68085e-08  7.40439e-08       2.66296e-08


==> PDFPlots/gluon50.dat <==
#   flavor = 0    q2 = 49.9123 [GeV]
0  1e-08  1299.88  1227.96  2875.65    2227.83  2033  528.971       1317.92
1  1.10486e-08  1265.18  1195.33  2784.57    2162.65  1973.79  517.801       1282.73
2  1.22071e-08  1231.32  1163.48  2696.16    2099.22  1916.16  506.839       1248.4
3  1.3487e-08  1198.29  1132.4  2610.36    2037.48  1860.07  496.08       1214.9
4  1.49012e-08  1166.06  1102.08  2527.1    1977.4  1805.47  485.523       1182.22
5  1.64637e-08  1134.61  1072.49  2446.29    1918.94  1752.34  475.162       1150.33
6  1.819e-08  1103.94  1043.62  2367.87    1862.06  1700.64  464.995       1119.22
7  2.00973e-08  1074.01  1015.46  2291.79    1806.71  1650.33  455.019       1088.88
8  2.22046e-08  1044.82  987.981  2217.97    1752.87  1601.38  445.23       1059.28
9  2.45329e-08  1016.34  961.178  2146.35    1700.49  1553.75  435.625       1030.4
10  2.71053e-08  988.572  935.032  2076.87    1649.53  1507.41  426.2       1002.24
11  2.99474e-08  961.484  909.53  2009.47    1599.97  1462.33  416.954       974.774
12  3.30875e-08  935.067  884.657  1944.09    1551.76  1418.49  407.882       947.987
13  3.65569e-08  909.305  860.398  1880.68    1504.87  1375.83  398.983       921.864
14  4.03901e-08  884.184  836.739  1819.18    1459.27  1334.35  390.251       896.39
15  4.46252e-08  859.688  813.668  1759.54    1414.93  1294.01  381.686       871.552
16  4.93044e-08  835.804  791.17  1701.7    1371.82  1254.77  373.284       847.334
17  5.44743e-08  812.518  769.233  1645.62    1329.89  1216.62  365.042       823.722
18  6.01862e-08  789.816  747.845  1591.24    1289.14  1179.52  356.958       800.702
19  6.6497e-08  767.685  726.992  1538.52    1249.51  1143.44  349.029       778.261
20  7.34696e-08  746.111  706.662  1487.42    1210.99  1108.37  341.251       756.386
21  8.11732e-08  725.083  686.844  1437.88    1173.55  1074.28  333.623       735.064
22  8.96847e-08  704.587  667.525  1389.85    1137.16  1041.14  326.142       714.282
23  9.90886e-08  684.611  648.695  1343.31    1101.79  1008.92  318.806       694.027
24  1.09479e-07  665.144  630.342  1298.2    1067.42  977.613  311.611       674.288
25  1.20958e-07  646.173  612.455  1254.49    1034.02  947.182  304.556       655.052
26  1.33641e-07  627.687  595.024  1212.13    1001.56  917.609  297.638       636.308
27  1.47654e-07  609.676  578.037  1171.08    970.028  888.873  290.855       618.045
28  1.63136e-07  592.127  561.485  1131.32    939.393  860.951  284.203       600.252
29  1.80242e-07  575.03  545.358  1092.79    909.631  833.822  277.682       582.917
30  1.99141e-07  558.375  529.645  1055.47    880.722  807.466  271.289       566.029
31  2.20022e-07  542.151  514.338  1019.32    852.643  781.863  265.021       549.579
32  2.43093e-07  526.348  499.426  984.308    825.372  756.993  258.877       533.556
33  2.68582e-07  510.956  484.9  950.399    798.887  732.838  252.854       517.951
34  2.96744e-07  495.967  470.752  917.562    773.169  709.378  246.95       502.752
35  3.2786e-07  481.369  456.973  885.765    748.197  686.596  241.163       487.952
36  3.62237e-07  467.154  443.553  854.977    723.952  664.473  235.491       473.539
37  4.0022e-07  453.314  430.484  825.17    700.415  642.993  229.932       459.506
38  4.42185e-07  439.838  417.759  796.315    677.566  622.138  224.484       445.843
39  4.8855e-07  426.719  405.369  768.383    655.387  601.892  219.145       432.542
40  5.39778e-07  413.948  393.305  741.348    633.861  582.239  213.914       419.593
41  5.96376e-07  401.516  381.561  715.183    612.971  563.163  208.787       406.989
42  6.58909e-07  389.416  370.129  689.862    592.699  544.648  203.765       394.721
43  7.27999e-07  377.64  359.001  665.36    573.028  526.681  198.843       382.781
44  8.04334e-07  366.179  348.17  641.652    553.944  509.245  194.022       371.162
45  8.88672e-07  355.027  337.629  618.716    535.429  492.328  189.298       359.855
46  9.81854e-07  344.175  327.37  596.528    517.469  475.915  184.671       348.853
47  1.08481e-06  333.617  317.388  575.066    500.048  459.992  180.139       338.149
48  1.19855e-06  323.346  307.676  554.308    483.152  444.547  175.699       327.735
49  1.32423e-06  313.354  298.226  534.232    466.767  429.566  171.351       317.605
50  1.46308e-06  303.634  289.033  514.819    450.879  415.037  167.093       307.751
51  1.61649e-06  294.181  280.09  496.048    435.474  400.947  162.922       298.167
52  1.78599e-06  284.987  271.392  477.899    420.539  387.285  158.838       288.847
53  1.97326e-06  276.047  262.932  460.355    406.062  374.039  154.84       279.783
54  2.18016e-06  267.354  254.704  443.395    392.029  361.197  150.924       270.969
55  2.40877e-06  258.901  246.703  427.004    378.428  348.749  147.091       262.4
56  2.66134e-06  250.684  238.924  411.162    365.247  336.683  143.338       254.069
57  2.94039e-06  242.695  231.36  395.854    352.475  324.989  139.664       245.971
58  3.24871e-06  234.931  224.007  381.063    340.101  313.657  136.068       238.099
59  3.58935e-06  227.384  216.859  366.772    328.112  302.677  132.548       230.448
60  3.96571e-06  220.05  209.911  352.967    316.5  292.038  129.103       223.013
61  4.38153e-06  212.923  203.159  339.633    305.252  281.732  125.731       215.788
62  4.84096e-06  205.998  196.597  326.755    294.358  271.75  122.432       208.768
63  5.34855e-06  199.27  190.22  314.318    283.81  262.081  119.204       201.947
64  5.90937e-06  192.734  184.024  302.309    273.596  252.717  116.045       195.321
65  6.529e-06  186.385  178.005  290.715    263.708  243.65  112.954       188.885
66  7.21359e-06  180.218  172.158  279.522    254.136  234.871  109.931       182.634
67  7.96997e-06  174.23  166.478  268.718    244.871  226.372  106.974       176.564
68  8.80566e-06  168.414  160.962  258.29    235.905  218.145  104.081       170.669
69  9.72897e-06  162.768  155.605  248.227    227.228  210.182  101.252       164.945
70  1.07491e-05  157.286  150.403  238.517    218.833  202.476  98.4845       159.388
71  1.18762e-05  151.965  145.352  229.149    210.711  195.02  95.7787       153.993
72  1.31214e-05  146.799  140.449  220.112    202.855  187.806  93.1329       148.757
73  1.44973e-05  141.786  135.689  211.396    195.257  180.826  90.5461       143.676
74  1.60174e-05  136.921  131.07  202.989    187.908  174.076  88.0171       138.745
75  1.76968e-05  132.201  126.586  194.883    180.803  167.547  85.5449       133.96
76  1.95524e-05  127.621  122.235  187.066    173.933  161.233  83.1284       129.317
77  2.16025e-05  123.178  118.014  179.531    167.293  155.128  80.7667       124.814
78  2.38676e-05  118.869  113.918  172.268    160.874  149.226  78.4585       120.446
79  2.63702e-05  114.689  109.945  165.268    154.671  143.521  76.2031       116.209
80  2.91352e-05  110.636  106.092  158.522    148.678  138.007  73.9993       112.101
81  3.219e-05  106.706  102.355  152.022    142.887  132.678  71.8462       108.118
82  3.55652e-05  102.896  98.731  145.761    137.293  127.53  69.7429       104.256
83  3.92943e-05  99.2032  95.2174  139.729    131.89  122.556  67.6884       100.513
84  4.34143e-05  95.6235  91.8112  133.92    126.672  117.751  65.6817       96.8844
85  4.79663e-05  92.1543  88.5094  128.327    121.634  113.11  63.7221       93.3682
86  5.29955e-05  88.7928  85.3093  122.941    116.77  108.629  61.8085       89.9611
87  5.85521e-05  85.5359  82.2081  117.756    112.075  104.302  59.9401       86.6601
88  6.46912e-05  82.3809  79.2033  112.766    107.543  100.126  58.116       83.4624
89  7.14739e-05  79.325  76.2922  107.963    103.171  96.0938  56.3355       80.3652
90  7.89677e-05  76.3655  73.4723  103.342    98.952  92.203  54.5975       77.3657
91  8.72472e-05  73.4998  70.7411  98.8967    94.8824  88.4486  52.9014       74.4613
92  9.63946e-05  70.7253  68.0961  94.6204    90.9572  84.8265  51.2463       71.6494
93  0.000106501  68.0395  65.5352  90.5077    87.1721  81.3326  49.6314       68.9274
94  0.000117667  65.4399  63.0558  86.5531    83.5227  77.963  48.056       66.2928
95  0.000130003  62.9242  60.6558  82.751    80.0046  74.7137  46.5192       63.7433
96  0.000143633  60.4901  58.3331  79.0963    76.6138  71.5811  45.0203       61.2764
97  0.000158691  58.1352  56.0854  75.5839    73.3463  68.5615  43.5585       58.8898
98  0.000175328  55.8574  53.9106  72.2087    70.1982  65.6512  42.1331       56.5814
99  0.000193708  53.6544  51.8068  68.9661    67.1656  62.847  40.7435       54.3489
100  0.000214015  51.5242  49.7719  65.8515    64.2449  60.1453  39.3888       52.1901
101  0.000236451  49.4647  47.804  62.8603    61.4325  57.543  38.0684       50.103
102  0.000261237  47.4738  45.9013  59.9882    58.7249  55.0368  36.7816       48.0855
103  0.000288621  45.5497  44.0617  57.2309    56.1188  52.6238  35.5277       46.1357
104  0.000318875  43.6905  42.2837  54.5845    53.6108  50.3008  34.3061       44.2515
105  0.000352299  41.8941  40.5653  52.0449    51.1978  48.065  33.1161       42.4312
106  0.000389225  40.1589  38.9049  49.6085    48.8766  45.9135  31.957       40.6728
107  0.00043002  38.483  37.3008  47.2713    46.6443  43.8437  30.8282       38.9746
108  0.000475088  36.8647  35.7514  45.0299    44.4979  41.8527  29.7292       37.3348
109  0.000524878  35.3024  34.2551  42.8808    42.4345  39.9381  28.6592       35.7516
110  0.000579882  33.7943  32.8103  40.8207    40.4514  38.0974  27.6177       34.2235
111  0.000640646  32.3389  31.4155  38.8462    38.546  36.3279  26.6042       32.7487
112  0.000707774  30.9346  30.0693  36.9543    36.7156  34.6275  25.6179       31.3258
113  0.00078193  29.5799  28.7701  35.142    34.9576  32.9938  24.6584       29.9531
114  0.000863848  28.2732  27.5167  33.4062    33.2697  31.4244  23.7251       28.6291
115  0.000954341  27.0132  26.3075  31.7442    31.6495  29.9173  22.8174       27.3524
116  0.0010543  25.7984  25.1414  30.1531    30.0946  28.4703  21.9348       26.1215
117  0.00116472  24.6275  24.017  28.6303    28.6028  27.0814  21.0767       24.9351
118  0.00128669  23.499  22.933  27.1733    27.1719  25.7486  20.2427       23.7917
119  0.00142142  22.4117  21.8882  25.7796    25.7998  24.47  19.4322       22.69
120  0.00157023  21.3644  20.8813  24.4467    24.4844  23.2436  18.6447       21.6289
121  0.00173459  20.3557  19.9113  23.1723    23.2238  22.0677  17.8797       20.6069
122  0.00191612  19.3844  18.977  21.9541    22.016  20.9404  17.1367       19.6228
123  0.00211661  18.4495  18.0772  20.7901    20.8592  19.8603  16.4153       18.6756
124  0.00233803  17.5497  17.2109  19.6781    19.7515  18.8255  15.715       17.764
125  0.00258255  16.6839  16.377  18.616    18.6912  17.8345  15.0353       16.8868
126  0.00285257  15.851  15.5745  17.6019    17.6766  16.8856  14.3758       16.043
127  0.00315074  15.05  14.8023  16.6338    16.7059  15.9773  13.7359       15.2315
128  0.00347996  14.2799  14.0596  15.7101    15.7777  15.1081  13.1154       14.4513
129  0.00384345  13.5396  13.3454  14.8288    14.8903  14.2767  12.5138       13.7014
130  0.00424474  12.8283  12.6587  13.9882    14.0422  13.4816  11.9306       12.9807
131  0.00468774  12.1448  11.9986  13.1868    13.232  12.7214  11.3655       12.2884
132  0.00517673  11.4884  11.3643  12.423    12.4582  11.995  10.818       11.6234
133  0.00571643  10.8582  10.7549  11.6951    11.7196  11.3009  10.2878       10.985
134  0.00631205  10.2532  10.1697  11.0017    11.0147  10.6381  9.77461       10.3722
135  0.00696929  9.67279  9.60776  10.3413    10.3424  10.0052  9.27787       9.78417
136  0.00769443  9.116  9.06838  9.71263    9.70125  9.40127  8.79731       9.22017
137  0.00849438  8.58214  8.55081  9.11429    9.09022  8.82506  8.33262       8.6794
138  0.00937671  8.07046  8.05434  8.54501    8.50814  8.27558  7.88348       8.1611
139  0.0103497  7.58025  7.57828  8.00356    7.95391  7.7518  7.44947       7.66457
140  0.0114226  7.11084  7.12198  7.48877    7.42646  7.25276  7.03046       7.18911
141  0.0126052  6.66159  6.68479  6.99952    6.92481  6.77752  6.6261       6.73408
142  0.0139085  6.23188  6.26613  6.53467    6.44797  6.32516  6.23619       6.29885
143  0.0153445  5.82114  5.86541  6.09323    5.99504  5.89479  5.86028       5.88284
144  0.0169262  5.42881  5.48211  5.6742    5.56514  5.48562  5.49813       5.48549
145  0.0186679  5.05438  5.1157  5.27663    5.15743  5.09685  5.14988       5.10627
146  0.020585  4.69736  4.76571  4.89969    4.77114  4.72777  4.81507       4.74469
147  0.0226945  4.35729  4.4317  4.54246    4.4055  4.37772  4.49352       4.4003
148  0.0250146  4.03375  4.11325  4.20417    4.05982  4.046  4.18506       4.07265
149  0.0275652  3.72634  3.80997  3.88409    3.73342  3.732  3.88948       3.76135
150  0.0303678  3.43468  3.5215  3.58149    3.42566  3.43511  3.60685       3.46602
151  0.0334455  3.15841  3.24751  3.29577    3.13595  3.15484  3.33685       3.18629
152  0.0368233  2.89721  2.9877  3.02625    2.8637  2.89065  3.07952       2.92182
153  0.040528  2.65074  2.74178  2.7724    2.60835  2.64204  2.83459       2.6723
154  0.0445881  2.41868  2.50948  2.53367    2.36938  2.40857  2.60215       2.4374
155  0.0490341  2.20073  2.29053  2.30956    2.14624  2.18978  2.38197       2.2168
156  0.0538985  1.99656  2.08468  2.09962    1.93843  1.98524  2.17389       2.01018
157  0.0592153  1.80583  1.89166  1.90336    1.74541  1.79451  1.97783       1.81721
158  0.0650207  1.6282  1.71121  1.72038    1.56665  1.61721  1.79376       1.63753
159  0.071352  1.46329  1.54304  1.55022    1.40161  1.45285  1.62135       1.47076
160  0.0782482  1.3107  1.38683  1.39247    1.24972  1.30096  1.46055       1.3165
161  0.0857493  1.16998  1.24224  1.24672    1.11041  1.16109  1.31118       1.17431
162  0.0938964  1.04068  1.10889  1.1125    0.983077  1.03273  1.17283       1.0437
163  0.10273  0.922276  0.986372  0.989337    0.867089  0.915374  1.04524       0.924177
164  0.112293  0.81424  0.874217  0.876752    0.761807  0.808447  0.928035       0.815182
165  0.122623  0.716008  0.771935  0.774259    0.666579  0.711378  0.820925       0.716148
166  0.133761  0.626996  0.678999  0.681282    0.580743  0.623573  0.72341       0.626482
167  0.145743  0.546611  0.594855  0.597277    0.503641  0.544413  0.634936       0.545581
168  0.158601  0.474261  0.518933  0.52166    0.434625  0.473276  0.555048       0.47284
169  0.172364  0.409363  0.450657  0.453855    0.373067  0.409568  0.483243       0.407663
170  0.187057  0.351355  0.389457  0.393226    0.318367  0.352701  0.418891       0.349475
171  0.202695  0.2997  0.33478  0.339224    0.269956  0.302103  0.361462       0.297726
172  0.219288  0.253897  0.286098  0.291269    0.227304  0.257231  0.310352       0.251902
173  0.236836  0.213479  0.242919  0.248802    0.189918  0.217592  0.265068       0.211522
174  0.255329  0.178014  0.204784  0.211332    0.157342  0.182739  0.225072       0.176141
175  0.274746  0.147099  0.171274  0.178381    0.129153  0.15225  0.18989       0.145346
176  0.295054  0.120358  0.142007  0.149523    0.104954  0.125736  0.159073       0.118749
177  0.316209  0.0974329  0.116625  0.124366    0.0843699  0.102852  0.132215       0.0959827
178  0.338154  0.077979  0.0947961  0.102573    0.0670411  0.0832653  0.108955       0.0766936
179  0.360817  0.0616578  0.0762032  0.0838144    0.052621  0.0666617  0.0889567       0.0605369
180  0.384118  0.0481361  0.0605382  0.0678029    0.0407731  0.0527441  0.0718954       0.0471739
181  0.407964  0.0370857  0.0474995  0.0542637    0.0311717  0.0412168  0.057482       0.0362722
182  0.43225  0.0281856  0.0367893  0.0429347    0.0235041  0.0317952  0.0454374       0.0275081
183  0.456867  0.0211263  0.0281159  0.033565    0.0174745  0.0242035  0.0354915       0.0205702
184  0.481696  0.0156153  0.0211964  0.0259162    0.012808  0.0181762  0.0273829       0.0151654
185  0.506616  0.0113821  0.0157612  0.0197555    0.00925506  0.0134639  0.0208624       0.0110233
186  0.531504  0.00818328  0.0115594  0.014864    0.00659421  0.00983854  0.0156931       0.00790105
187  0.556235  0.00580516  0.00836317  0.0110366    0.00463405  0.00709242  0.0116535       0.0055862
188  0.580691  0.00406531  0.00597054  0.00808875    0.00321337  0.00504555  0.00854381       0.00389769
189  0.604757  0.00281213  0.00420775  0.00585042    0.00219992  0.00354378  0.00618537       0.00268547
190  0.628325  0.00192291  0.00292897  0.00417769    0.00148798  0.00245868  0.00442311       0.00182839
191  0.651299  0.00130084  0.00201509  0.00294568    0.000995097  0.00168609  0.00312492       0.00123117
192  0.67359  0.000871423  0.00137126  0.00205199    0.000658549  0.00114362  0.00218244       0.000820666
193  0.695123  0.000578614  0.000923749  0.00141223    0.000431681  0.000767891  0.00150733       0.000542045
194  0.715835  0.000381181  0.000616589  0.000961188    0.000280547  0.000510838  0.00103009       0.000355113
195  0.735675  0.000249392  0.000408192  0.000647041    0.000180941  0.000337011  0.000696915       0.000230996
196  0.754605  0.000162201  0.000268286  0.000431027    0.000115923  0.000220662  0.000467024       0.000149342
197  0.772598  0.000104962  0.000175242  0.000284319    7.38412e-05  0.000143536  0.000310173       9.60537e-05
198  0.789639  6.76358e-05  0.000113876  0.000185816    4.68063e-05  9.28389e-05  0.000204273       6.15159e-05
199  0.805725  4.34314e-05  7.36906e-05  0.000120367    2.95479e-05  5.97581e-05  0.000133474       3.92599e-05
200  0.82086  2.78091e-05  4.7535e-05  7.73884e-05    1.85897e-05  3.83095e-05  8.65724e-05       2.49864e-05
201  0.835056  1.77648e-05  3.05944e-05  4.93483e-05    1.16629e-05  2.44799e-05  5.57651e-05       1.58676e-05
202  0.848336  1.13268e-05  1.96647e-05  3.12907e-05    7.30061e-06  1.56026e-05  3.56892e-05       1.00597e-05
203  0.860725  7.21068e-06  1.26332e-05  1.97413e-05    4.56155e-06  9.92443e-06  2.27024e-05       6.36931e-06
204  0.872254  4.5844e-06  8.11805e-06  1.24053e-05    2.84589e-06  6.30323e-06  1.43593e-05       4.02869e-06
205  0.882959  2.91143e-06  5.22173e-06  7.77931e-06    1.77335e-06  3.99947e-06  9.03448e-06       2.54621e-06
206  0.892877  1.84717e-06  3.36414e-06  4.88608e-06    1.10389e-06  2.53592e-06  5.65697e-06       1.60823e-06
207  0.902047  1.17092e-06  2.17212e-06  3.07929e-06    6.86565e-07  1.60742e-06  3.52672e-06       1.01524e-06
208  0.910511  7.41631e-07  1.40627e-06  1.96256e-06    4.26685e-07  1.01872e-06  2.19026e-06       6.40596e-07
209  0.918311  4.69366e-07  9.13314e-07  1.26756e-06    2.64994e-07  6.45697e-07  1.35599e-06       4.04022e-07
210  0.925486  2.9683e-07  5.95275e-07  8.34659e-07    1.64471e-07  4.09303e-07  8.37532e-07       2.54706e-07
211  0.932077  1.8758e-07  3.895e-07  5.6422e-07    1.0202e-07  2.59539e-07  5.16576e-07       1.60504e-07
212  0.938124  1.18456e-07  2.55948e-07  3.91922e-07    6.32463e-08  1.6461e-07  3.18515e-07       1.01099e-07


==> PDFPlots/up.dat <==
#   flavor = 2    q2 = 1006.99 [GeV]
0  1e-08  139.812  116.28  85.7197    147.981  152.702  50.8117       131.768
1  1.10486e-08  135.624  112.854  83.3479    143.316  147.901  49.5975       127.845
2  1.22071e-08  131.552  109.521  81.0357    138.788  143.24  48.4093       124.03
3  1.3487e-08  127.593  106.279  78.7816    134.392  138.716  47.2467       120.32
4  1.49012e-08  123.743  103.125  76.5844    130.126  134.325  46.1091       116.713
5  1.64637e-08  120.001  100.059  74.4427    125.986  130.063  44.996       113.206
6  1.819e-08  116.364  97.0761  72.3553    121.968  125.926  43.907       109.796
7  2.00973e-08  112.828  94.1757  70.321    118.07  121.912  42.8415       106.481
8  2.22046e-08  109.392  91.3554  68.3386    114.287  118.016  41.7993       103.258
9  2.45329e-08  106.052  88.613  66.4068    110.616  114.236  40.7796       100.126
10  2.71053e-08  102.806  85.9467  64.5245    107.055  110.568  39.7822       97.0809
11  2.99474e-08  99.6515  83.3544  62.6905    103.601  107.01  38.8066       94.1214
12  3.30875e-08  96.5865  80.8343  60.9037    100.249  103.557  37.8524       91.245
13  3.65569e-08  93.6083  78.3844  59.1631    96.9988  100.208  36.9191       88.4498
14  4.03901e-08  90.7148  76.0031  57.4676    93.846  96.9596  36.0063       85.7334
15  4.46252e-08  87.9037  73.6884  55.816    90.7882  93.8085  35.1137       83.094
16  4.93044e-08  85.1728  71.4387  54.2074    87.8228  90.7523  34.2407       80.5293
17  5.44743e-08  82.52  69.2524  52.6409    84.9472  87.7883  33.3871       78.0376
18  6.01862e-08  79.9433  67.1276  51.1152    82.1588  84.914  32.5525       75.6169
19  6.6497e-08  77.4406  65.063  49.6297    79.4553  82.1268  31.7363       73.2653
20  7.34696e-08  75.0101  63.0568  48.1832    76.8342  79.4243  30.9384       70.9811
21  8.11732e-08  72.6497  61.1075  46.7748    74.2931  76.804  30.1583       68.7623
22  8.96847e-08  70.3576  59.2137  45.4037    71.8299  74.2638  29.3957       66.6073
23  9.90886e-08  68.1319  57.374  44.069    69.4424  71.8013  28.6502       64.5145
24  1.09479e-07  65.971  55.5868  42.7697    67.1282  69.4143  27.9215       62.4821
25  1.20958e-07  63.8731  53.8508  41.5051    64.8855  67.1007  27.2092       60.5085
26  1.33641e-07  61.8364  52.1646  40.2743    62.712  64.8584  26.513       58.5922
27  1.47654e-07  59.8594  50.527  39.0765    60.606  62.6853  25.8326       56.7317
28  1.63136e-07  57.9404  48.9367  37.911    58.5653  60.5795  25.1677       54.9254
29  1.80242e-07  56.0779  47.3923  36.7768    56.5882  58.539  24.5179       53.1719
30  1.99141e-07  54.2703  45.8927  35.6733    54.6728  56.562  23.883       51.4698
31  2.20022e-07  52.5162  44.4366  34.5998    52.8173  54.6467  23.2626       49.8177
32  2.43093e-07  50.814  43.023  33.5554    51.02  52.7912  22.6564       48.2143
33  2.68582e-07  49.1625  41.6506  32.5395    49.2792  50.9939  22.0642       46.6581
34  2.96744e-07  47.5601  40.3184  31.5514    47.5933  49.253  21.4856       45.1481
35  3.2786e-07  46.0056  39.0253  30.5904    45.9607  47.567  20.9204       43.6828
36  3.62237e-07  44.4976  37.7702  29.6558    44.3798  45.9342  20.3683       42.261
37  4.0022e-07  43.0349  36.5521  28.747    42.849  44.3531  19.8291       40.8817
38  4.42185e-07  41.6162  35.37  27.8633    41.3671  42.8221  19.3025       39.5436
39  4.8855e-07  40.2403  34.2229  27.0042    39.9324  41.3399  18.7881       38.2456
40  5.39778e-07  38.9061  33.1099  26.1689    38.5436  39.9049  18.2858       36.9866
41  5.96376e-07  37.6123  32.0301  25.357    37.1994  38.5158  17.7954       35.7655
42  6.58909e-07  36.3578  30.9825  24.5678    35.8984  37.1712  17.3164       34.5813
43  7.27999e-07  35.1416  29.9662  23.8007    34.6394  35.8699  16.8489       33.4329
44  8.04334e-07  33.9626  28.9804  23.0553    33.4211  34.6105  16.3924       32.3194
45  8.88672e-07  32.8197  28.0243  22.3309    32.2423  33.3918  15.9467       31.2398
46  9.81854e-07  31.712  27.0971  21.627    31.1018  32.2125  15.5117       30.1932
47  1.08481e-06  30.6384  26.1979  20.9431    29.9985  31.0716  15.0871       29.1785
48  1.19855e-06  29.5979  25.3259  20.2787    28.9312  29.9679  14.6726       28.195
49  1.32423e-06  28.5897  24.4805  19.6333    27.8989  28.9002  14.2682       27.2418
50  1.46308e-06  27.6129  23.6609  19.0064    26.9006  27.8675  13.8734       26.318
51  1.61649e-06  26.6664  22.8663  18.3975    25.9351  26.8687  13.4883       25.4227
52  1.78599e-06  25.7496  22.096  17.8062    25.0016  25.9028  13.1125       24.5553
53  1.97326e-06  24.8615  21.3495  17.232    24.099  24.9688  12.7458       23.7148
54  2.18016e-06  24.0013  20.6259  16.6745    23.2263  24.0657  12.3881       22.9005
55  2.40877e-06  23.1682  19.9247  16.1332    22.3828  23.1926  12.0392       22.1117
56  2.66134e-06  22.3614  19.2453  15.6078    21.5675  22.3486  11.6988       21.3477
57  2.94039e-06  21.5803  18.587  15.0977    20.7794  21.5328  11.3669       20.6077
58  3.24871e-06  20.8239  17.9492  14.6026    20.0179  20.7444  11.0431       19.8911
59  3.58935e-06  20.0917  17.3313  14.1222    19.2821  19.9824  10.7274       19.1971
60  3.96571e-06  19.3829  16.7328  13.6559    18.5711  19.2461  10.4195       18.5252
61  4.38153e-06  18.6968  16.1531  13.2035    17.8843  18.5348  10.1194       17.8747
62  4.84096e-06  18.0329  15.5917  12.7646    17.2208  17.8475  9.82674       17.2449
63  5.34855e-06  17.3903  15.0481  12.3388    16.5799  17.1836  9.54147       16.6353
64  5.90937e-06  16.7686  14.5217  11.9258    15.961  16.5423  9.26339       16.0453
65  6.529e-06  16.167  14.012  11.5252    15.3633  15.923  8.99236       15.4743
66  7.21359e-06  15.585  13.5186  11.1366    14.7863  15.325  8.72823       14.9218
67  7.96997e-06  15.0221  13.0411  10.7599    14.2291  14.7475  8.47083       14.3872
68  8.80566e-06  14.4776  12.5788  10.3946    13.6913  14.19  8.22002       13.87
69  9.72897e-06  13.951  12.1315  10.0405    13.1721  13.6518  7.97566       13.3696
70  1.07491e-05  13.4418  11.6985  9.69716    12.6711  13.1323  7.7376       12.8857
71  1.18762e-05  12.9495  11.2797  9.36439    12.1876  12.631  7.50571       12.4176
72  1.31214e-05  12.4735  10.8744  9.04189    11.7211  12.1472  7.27985       11.965
73  1.44973e-05  12.0134  10.4824  8.72937    11.271  11.6803  7.05988       11.5273
74  1.60174e-05  11.5687  10.1032  8.42655    10.8369  11.23  6.84568       11.1042
75  1.76968e-05  11.1388  9.73645  8.13316    10.4181  10.7955  6.63711       10.6951
76  1.95524e-05  10.7235  9.3818  7.84896    10.0142  10.3765  6.43405       10.2997
77  2.16025e-05  10.3222  9.03886  7.57368    9.6248  9.97233  6.23638       9.91752
78  2.38676e-05  9.9345  8.70731  7.30707    9.24933  9.58264  6.04398       9.54822
79  2.63702e-05  9.56  8.38679  7.04891    8.88737  9.20693  5.85673       9.19138
80  2.91352e-05  9.19828  8.07699  6.79894    8.53848  8.84474  5.6745       8.84663
81  3.219e-05  8.84897  7.77757  6.55694    8.20224  8.49563  5.4972       8.5136
82  3.55652e-05  8.51168  7.48823  6.3227    7.87823  8.15918  5.3247       8.19194
83  3.92943e-05  8.18604  7.20866  6.09598    7.56606  7.83498  5.15691       7.88129
84  4.34143e-05  7.87169  6.93857  5.87658    7.26534  7.52263  4.99371       7.58133
85  4.79663e-05  7.56828  6.67768  5.6643    6.97569  7.22174  4.835       7.29172
86  5.29955e-05  7.27548  6.4257  5.45893    6.69675  6.93193  4.68068       7.01214
87  5.85521e-05  6.99296  6.18236  5.26028    6.42817  6.65284  4.53065       6.7423
88  6.46912e-05  6.72039  5.94741  5.06815    6.1696  6.38412  4.38481       6.48188
89  7.14739e-05  6.45747  5.72058  4.88236    5.92071  6.12543  4.24306       6.2306
90  7.89677e-05  6.20389  5.50164  4.70274    5.68119  5.87643  4.10533       5.98818
91  8.72472e-05  5.95936  5.29033  4.5291    5.45071  5.63681  3.9715       5.75434
92  9.63946e-05  5.72361  5.08644  4.36127    5.22899  5.40625  3.8415       5.52881
93  0.000106501  5.49635  4.88972  4.19909    5.01572  5.18445  3.71524       5.31134
94  0.000117667  5.27732  4.69996  4.0424    4.81063  4.97112  3.59263       5.10167
95  0.000130003  5.06626  4.51695  3.89104    4.61344  4.76597  3.47359       4.89957
96  0.000143633  4.86292  4.34047  3.74486    4.42389  4.56875  3.35804       4.70479
97  0.000158691  4.66705  4.17034  3.6037    4.24171  4.37917  3.2459       4.51712
98  0.000175328  4.47842  4.00635  3.46743    4.06668  4.19698  3.1371       4.33631
99  0.000193708  4.2968  3.84832  3.33591    3.89853  4.02195  3.03155       4.16217
100  0.000214015  4.12197  3.69606  3.20899    3.73704  3.85381  2.9292       3.99449
101  0.000236451  3.95372  3.54939  3.08656    3.58199  3.69236  2.82995       3.83305
102  0.000261237  3.79183  3.40815  2.96847    3.43316  3.53735  2.73375       3.67767
103  0.000288621  3.6361  3.27217  2.8546    3.29034  3.38857  2.64053       3.52816
104  0.000318875  3.48635  3.14128  2.74484    3.15332  3.24582  2.55023       3.38433
105  0.000352299  3.34237  3.01533  2.63907    3.02192  3.10889  2.46277       3.246
106  0.000389225  3.204  2.89417  2.53717    2.89593  2.97758  2.37809       3.11301
107  0.00043002  3.07105  2.77766  2.43904    2.77517  2.8517  2.29614       2.98519
108  0.000475088  2.94334  2.66564  2.34457    2.65948  2.73108  2.21686       2.86237
109  0.000524878  2.82073  2.55799  2.25365    2.54867  2.61553  2.14018       2.74441
110  0.000579882  2.70303  2.45458  2.16618    2.44258  2.50489  2.06606       2.63114
111  0.000640646  2.59011  2.35526  2.08207    2.34106  2.39898  1.99444       2.52243
112  0.000707774  2.48181  2.25993  2.00123    2.24394  2.29766  1.92526       2.41814
113  0.00078193  2.37799  2.16846  1.92356    2.15108  2.20075  1.85848       2.31812
114  0.000863848  2.2785  2.08074  1.84898    2.06233  2.10813  1.79404       2.22225
115  0.000954341  2.18321  1.99664  1.7774    1.97755  2.01963  1.7319       2.1304
116  0.0010543  2.092  1.91608  1.70873    1.89661  1.93513  1.672       2.04244
117  0.00116472  2.00473  1.83893  1.64291    1.81938  1.85449  1.61432       1.95826
118  0.00128669  1.92128  1.7651  1.57984    1.74574  1.77758  1.55879       1.87775
119  0.00142142  1.84153  1.6945  1.51946    1.67555  1.70427  1.50538       1.80078
120  0.00157023  1.76537  1.62701  1.46169    1.60871  1.63444  1.45404       1.72726
121  0.00173459  1.69269  1.56257  1.40646    1.54509  1.56798  1.40473       1.65707
122  0.00191612  1.62337  1.50106  1.3537    1.48459  1.50477  1.35742       1.59012
123  0.00211661  1.55732  1.44241  1.30335    1.4271  1.4447  1.31205       1.52631
124  0.00233803  1.49444  1.38654  1.25533    1.37251  1.38767  1.26861       1.46554
125  0.00258255  1.43461  1.33336  1.20959    1.32073  1.33356  1.22703       1.40771
126  0.00285257  1.37775  1.28278  1.16606    1.27165  1.28228  1.18729       1.35275
127  0.00315074  1.32377  1.23474  1.12468    1.22518  1.23373  1.14935       1.30055
128  0.00347996  1.27257  1.18914  1.08539    1.18122  1.18781  1.11317       1.25103
129  0.00384345  1.22405  1.14593  1.04813    1.13968  1.14443  1.07871       1.20411
130  0.00424474  1.17814  1.10502  1.01283    1.10048  1.1035  1.04594       1.15969
131  0.00468774  1.13474  1.06634  0.979449    1.06352  1.06492  1.01482       1.11771
132  0.00517673  1.09377  1.02982  0.947915    1.02871  1.0286  0.985298       1.07808
133  0.00571643  1.05514  0.995379  0.91817    0.995976  0.99447  0.957349       1.04071
134  0.00631205  1.01877  0.962954  0.890157    0.965229  0.962428  0.930923       1.00552
135  0.00696929  0.98458  0.932469  0.86382    0.936385  0.932393  0.90599       0.972446
136  0.00769443  0.95248  0.903855  0.839096    0.909362  0.904281  0.882503       0.941396
137  0.00849438  0.922389  0.87704  0.815927    0.884078  0.878011  0.860421       0.912296
138  0.00937671  0.894227  0.851952  0.794252    0.860454  0.853501  0.839699       0.885065
139  0.0103497  0.867911  0.82852  0.774011    0.838409  0.830663  0.820285       0.859626
140  0.0114226  0.843359  0.806672  0.755141    0.817865  0.80942  0.80215       0.835899
141  0.0126052  0.820489  0.786336  0.737581    0.798742  0.789693  0.785236       0.813806
142  0.0139085  0.799219  0.767439  0.721268    0.780962  0.771399  0.769496       0.793268
143  0.0153445  0.779468  0.749909  0.706139    0.764449  0.754458  0.754874       0.774206
144  0.0169262  0.761153  0.733672  0.692129    0.749124  0.73879  0.741322       0.756541
145  0.0186679  0.744193  0.718655  0.679175    0.734912  0.72431  0.728791       0.740192
146  0.020585  0.728503  0.704784  0.667211    0.721734  0.710949  0.717217       0.725079
147  0.0226945  0.713999  0.691983  0.656167    0.709515  0.698623  0.706542       0.71112
148  0.0250146  0.700598  0.680176  0.64598    0.698174  0.687255  0.696709       0.698233
149  0.0275652  0.688211  0.669284  0.63658    0.687634  0.676759  0.687651       0.686333
150  0.0303678  0.676748  0.659228  0.627893    0.677811  0.667049  0.679301       0.675331
151  0.0334455  0.666117  0.649922  0.619849    0.668619  0.658044  0.67158       0.665136
152  0.0368233  0.656219  0.641278  0.612367    0.659969  0.649644  0.664416       0.655651
153  0.040528  0.646949  0.633203  0.605364    0.651764  0.641755  0.657714       0.646774
154  0.0445881  0.638197  0.625596  0.598754    0.643899  0.634282  0.651381       0.638393
155  0.0490341  0.62984  0.618346  0.592441    0.636261  0.627104  0.645296       0.630389
156  0.0538985  0.621747  0.611335  0.58632    0.628726  0.620098  0.639357       0.62263
157  0.0592153  0.613775  0.60443  0.580275    0.621158  0.613131  0.633423       0.614974
158  0.0650207  0.605768  0.597488  0.57418    0.613406  0.606065  0.62735       0.607263
159  0.071352  0.597556  0.590349  0.567893    0.60531  0.598725  0.62097       0.599328
160  0.0782482  0.588957  0.582845  0.561265    0.596693  0.59095  0.614116       0.590987
161  0.0857493  0.579778  0.57479  0.554131    0.58737  0.582551  0.606602       0.582044
162  0.0938964  0.569819  0.565991  0.546312    0.577148  0.573331  0.598218       0.572297
163  0.10273  0.558875  0.55625  0.537634    0.565832  0.563101  0.588772       0.561541
164  0.112293  0.546744  0.545365  0.527902    0.553231  0.551663  0.578058       0.549573
165  0.122623  0.533237  0.533144  0.516942    0.539167  0.538823  0.565885       0.536199
166  0.133761  0.518183  0.519408  0.504575    0.523481  0.524425  0.55207       0.521247
167  0.145743  0.501443  0.504007  0.490652    0.506051  0.508315  0.536457       0.504577
168  0.158601  0.48292  0.486826  0.475059    0.486795  0.490384  0.518937       0.48609
169  0.172364  0.462567  0.467796  0.457705    0.465687  0.470597  0.499462       0.46574
170  0.187057  0.440404  0.446911  0.438568    0.442763  0.448963  0.477996       0.443544
171  0.202695  0.416516  0.424227  0.417679    0.418131  0.425549  0.454616       0.41959
172  0.219288  0.391065  0.399876  0.395132    0.39197  0.400503  0.429445       0.39404
173  0.236836  0.364283  0.37406  0.371096    0.364532  0.374043  0.402684       0.367131
174  0.255329  0.336473  0.347055  0.3458    0.336134  0.346457  0.374622       0.339168
175  0.274746  0.307994  0.319197  0.319547    0.307149  0.31811  0.345601       0.310514
176  0.295054  0.279251  0.290871  0.292683    0.277988  0.289375  0.315999       0.281579
177  0.316209  0.250669  0.262497  0.265592    0.249085  0.260684  0.286249       0.252794
178  0.338154  0.222679  0.234505  0.238679    0.220868  0.232472  0.256795       0.224595
179  0.360817  0.195693  0.207313  0.212346    0.193747  0.205153  0.228065       0.197399
180  0.384118  0.170083  0.181311  0.186976    0.168083  0.179109  0.200466       0.171582
181  0.407964  0.146162  0.156836  0.162909    0.14418  0.154661  0.174358       0.147462
182  0.43225  0.124172  0.134161  0.14043    0.122268  0.132068  0.150045       0.125287
183  0.456867  0.104278  0.113482  0.119755    0.102498  0.111523  0.127742       0.105221
184  0.481696  0.0865636  0.0949176  0.101033    0.0849378  0.0931236  0.107596       0.0873517
185  0.506616  0.0710349  0.0785075  0.0843315    0.0695826  0.0768961  0.0896658       0.0716853
186  0.531504  0.057631  0.0642209  0.0696533    0.0563595  0.0628044  0.0739446       0.0581612
187  0.556235  0.0462346  0.0519669  0.0569386    0.0451423  0.0507428  0.0603555       0.0466618
188  0.580691  0.0366869  0.0416076  0.0460787    0.0357649  0.0405672  0.0487748       0.0370272
189  0.604757  0.0288016  0.0329721  0.0369295    0.028036  0.0321018  0.0390345       0.0290696
190  0.628325  0.0223785  0.0258703  0.0293204    0.0217526  0.0251536  0.0309511       0.0225873
191  0.651299  0.0172155  0.0201051  0.0230723    0.0167112  0.0195224  0.024323       0.0173765
192  0.67359  0.0131178  0.0154826  0.0180015    0.012717  0.0150155  0.0189542       0.0132407
193  0.695123  0.00990469  0.0118197  0.0139328    0.00959015  0.0114492  0.014653       0.00999765
194  0.715835  0.00741403  0.00894936  0.0107025    0.00717016  0.00865925  0.0112429       0.00748371
195  0.735675  0.00550426  0.00672366  0.00816305    0.00531731  0.00649894  0.00856619       0.00555606
196  0.754605  0.00405486  0.00501476  0.0061853    0.00391304  0.00484251  0.0064844       0.00409305
197  0.772598  0.00296539  0.00371472  0.00465831    0.00285886  0.00358386  0.00487914       0.00299335
198  0.789639  0.00215383  0.00273423  0.00348861    0.00207454  0.00263571  0.00365078       0.00217416
199  0.805725  0.00155439  0.00200065  0.00259919    0.00149587  0.00192709  0.00271811       0.00156906
200  0.82086  0.00111508  0.00145586  0.00192744    0.00107224  0.00140133  0.00201417       0.00112562
201  0.835056  0.000795488  0.00105406  0.00142336    0.000764356  0.00101395  0.00148638       0.000803006
202  0.848336  0.00056456  0.00075959  0.00104699    0.00054209  0.000730288  0.00109277       0.000569897
203  0.860725  0.000398748  0.000545034  0.000767538    0.000382633  0.000523739  0.000800671       0.000402519
204  0.872254  0.000280384  0.000389549  0.00056095    0.000268894  0.000374167  0.000584885       0.000283037
205  0.882959  0.000196346  0.000277418  0.000408867    0.000188198  0.000266374  0.000426146       0.000198203
206  0.892877  0.000136974  0.000196917  0.000297307    0.000131225  0.000189023  0.00030977       0.00013827
207  0.902047  9.5221e-05  0.000139359  0.000215748    9.1184e-05  0.000133745  0.000224721       9.61222e-05
208  0.910511  6.59822e-05  9.83594e-05  0.00015629    6.31592e-05  9.43826e-05  0.00016276       6.66068e-05
209  0.918311  4.55862e-05  6.92523e-05  0.000113055    4.36199e-05  6.64498e-05  0.000117713       4.60177e-05
210  0.925486  3.14091e-05  4.86526e-05  8.16796e-05    3.00445e-05  4.66841e-05  8.50379e-05       3.17065e-05
211  0.932077  2.1587e-05  3.41126e-05  5.89543e-05    2.06432e-05  3.27352e-05  6.13811e-05       2.17914e-05
212  0.938124  1.48025e-05  2.38756e-05  4.25212e-05    1.41517e-05  2.2915e-05  4.42766e-05       1.49426e-05


==> PDFPlots/up50.dat <==
#   flavor = 2    q2 = 49.9123 [GeV]
0  1e-08  43.8324  33.1331  12.51    39.4918  40.1879  11.7443       40.3406
1  1.10486e-08  42.7363  32.3246  12.3451    38.4609  39.1372  11.5208       39.3402
2  1.22071e-08  41.6654  31.5342  12.1798    37.4549  38.1119  11.3013       38.3627
3  1.3487e-08  40.6192  30.7618  12.0143    36.4734  37.1116  11.0857       37.4075
4  1.49012e-08  39.5972  30.0068  11.8486    35.5157  36.1355  10.8738       36.4743
5  1.64637e-08  38.5988  29.2689  11.6829    34.5813  35.1832  10.6657       35.5625
6  1.819e-08  37.6235  28.5478  11.5172    33.6698  34.2541  10.4612       34.6716
7  2.00973e-08  36.671  27.843  11.3518    32.7805  33.3478  10.2603       33.8014
8  2.22046e-08  35.7405  27.1543  11.1865    31.9129  32.4636  10.063       32.9512
9  2.45329e-08  34.8318  26.4814  11.0217    31.0667  31.6011  9.86918       32.1206
10  2.71053e-08  33.9443  25.8237  10.8572    30.2412  30.7598  9.67876       31.3094
11  2.99474e-08  33.0775  25.1812  10.6933    29.436  29.9392  9.49171       30.5169
12  3.30875e-08  32.2311  24.5534  10.53    28.6507  29.1388  9.30796       29.7429
13  3.65569e-08  31.4045  23.94  10.3673    27.8848  28.3582  9.12747       28.9869
14  4.03901e-08  30.5974  23.3407  10.2053    27.1379  27.5969  8.95017       28.2486
15  4.46252e-08  29.8093  22.7552  10.0442    26.4094  26.8544  8.77601       27.5275
16  4.93044e-08  29.0397  22.1832  9.88394    25.6991  26.1304  8.60494       26.8234
17  5.44743e-08  28.2884  21.6244  9.72459    25.0064  25.4245  8.4369       26.1357
18  6.01862e-08  27.5549  21.0786  9.56622    24.331  24.7361  8.27186       25.4642
19  6.6497e-08  26.8388  20.5455  9.40889    23.6724  24.0649  8.10974       24.8085
20  7.34696e-08  26.1398  20.0247  9.25265    23.0303  23.4105  7.95051       24.1683
21  8.11732e-08  25.4574  19.5161  9.09754    22.4044  22.7725  7.79412       23.5433
22  8.96847e-08  24.7912  19.0193  8.9436    21.7941  22.1506  7.64051       22.933
23  9.90886e-08  24.1411  18.5342  8.79089    21.1992  21.5443  7.48965       22.3372
24  1.09479e-07  23.5065  18.0604  8.63944    20.6193  20.9533  7.34148       21.7556
25  1.20958e-07  22.8871  17.5977  8.48929    20.054  20.3772  7.19595       21.1878
26  1.33641e-07  22.2827  17.1459  8.34047    19.5031  19.8158  7.05303       20.6336
27  1.47654e-07  21.6928  16.7047  8.19302    18.9661  19.2685  6.91267       20.0927
28  1.63136e-07  21.1172  16.2739  8.04696    18.4428  18.7352  6.77483       19.5647
29  1.80242e-07  20.5555  15.8533  7.90233    17.9328  18.2154  6.63946       19.0493
30  1.99141e-07  20.0075  15.4427  7.75915    17.4358  17.709  6.50653       18.5464
31  2.20022e-07  19.4727  15.0418  7.61744    16.9515  17.2155  6.37598       18.0556
32  2.43093e-07  18.951  14.6504  7.47724    16.4796  16.7346  6.24778       17.5767
33  2.68582e-07  18.442  14.2684  7.33855    16.0198  16.2661  6.1219       17.1093
34  2.96744e-07  17.9455  13.8954  7.20139    15.5719  15.8096  5.99829       16.6533
35  3.2786e-07  17.4611  13.5314  7.06579    15.1355  15.3649  5.87691       16.2083
36  3.62237e-07  16.9887  13.1761  6.93176    14.7103  14.9317  5.75772       15.7742
37  4.0022e-07  16.5279  12.8293  6.79931    14.2962  14.5097  5.6407       15.3507
38  4.42185e-07  16.0784  12.4909  6.66846    13.8928  14.0987  5.52579       14.9375
39  4.8855e-07  15.64  12.1606  6.53921    13.4999  13.6984  5.41298       14.5345
40  5.39778e-07  15.2126  11.8382  6.41157    13.1172  13.3085  5.30221       14.1413
41  5.96376e-07  14.7957  11.5237  6.28556    12.7445  12.9287  5.19346       13.7579
42  6.58909e-07  14.3892  11.2168  6.16118    12.3816  12.559  5.08669       13.3838
43  7.27999e-07  13.9928  10.9173  6.03843    12.0282  12.1989  4.98187       13.0191
44  8.04334e-07  13.6063  10.6252  5.91732    11.684  11.8483  4.87896       12.6633
45  8.88672e-07  13.2296  10.3401  5.79784    11.349  11.5069  4.77794       12.3164
46  9.81854e-07  12.8622  10.0621  5.68002    11.0227  11.1746  4.67877       11.9781
47  1.08481e-06  12.5041  9.79079  5.56383    10.7051  10.851  4.58142       11.6483
48  1.19855e-06  12.1551  9.52617  5.44929    10.3959  10.5361  4.48587       11.3266
49  1.32423e-06  11.8149  9.26807  5.33639    10.095  10.2295  4.39207       11.0131
50  1.46308e-06  11.4833  9.01632  5.22513    9.80201  9.93109  4.3       10.7074
51  1.61649e-06  11.1601  8.77079  5.11551    9.51687  9.64066  4.20963       10.4094
52  1.78599e-06  10.8451  8.53133  5.00752    9.23937  9.358  4.12093       10.1189
53  1.97326e-06  10.5382  8.29782  4.90116    8.9693  9.08294  4.03388       9.83573
54  2.18016e-06  10.2391  8.0701  4.79643    8.7065  8.81528  3.94844       9.55974
55  2.40877e-06  9.9477  7.84806  4.69331    8.45078  8.55484  3.86459       9.29076
56  2.66134e-06  9.66379  7.63157  4.5918    8.20197  8.30145  3.7823       9.02863
57  2.94039e-06  9.38718  7.42049  4.49189    7.95989  8.05492  3.70155       8.77318
58  3.24871e-06  9.11772  7.2147  4.39358    7.72439  7.8151  3.62231       8.52426
59  3.58935e-06  8.85523  7.01409  4.29685    7.4953  7.58181  3.54456       8.28172
60  3.96571e-06  8.59956  6.81853  4.2017    7.27246  7.3549  3.46827       8.04541
61  4.38153e-06  8.35054  6.62791  4.10812    7.05571  7.1342  3.39341       7.81519
62  4.84096e-06  8.10802  6.44211  4.01609    6.84491  6.91956  3.31996       7.59091
63  5.34855e-06  7.87184  6.26103  3.92561    6.63991  6.71084  3.2479       7.37243
64  5.90937e-06  7.64185  6.08455  3.83666    6.44056  6.50787  3.17721       7.15962
65  6.529e-06  7.41791  5.91257  3.74924    6.24672  6.31053  3.10786       6.95235
66  7.21359e-06  7.19987  5.74499  3.66333    6.05826  6.11866  3.03982       6.75049
67  7.96997e-06  6.98759  5.5817  3.57892    5.87503  5.93214  2.97309       6.5539
68  8.80566e-06  6.78094  5.4226  3.49599    5.69692  5.75082  2.90763       6.36246
69  9.72897e-06  6.57978  5.2676  3.41454    5.52378  5.57458  2.84343       6.17606
70  1.07491e-05  6.38398  5.11661  3.33454    5.35551  5.40329  2.78047       5.99457
71  1.18762e-05  6.19342  4.96952  3.256    5.19196  5.23682  2.71872       5.81788
72  1.31214e-05  6.00796  4.82624  3.17888    5.03303  5.07505  2.65816       5.64587
73  1.44973e-05  5.82749  4.6867  3.10319    4.8786  4.91787  2.59878       5.47844
74  1.60174e-05  5.65188  4.5508  3.0289    4.72855  4.76515  2.54055       5.31546
75  1.76968e-05  5.48102  4.41845  2.956    4.58277  4.61679  2.48346       5.15685
76  1.95524e-05  5.31479  4.28957  2.88448    4.44116  4.47267  2.42749       5.00248
77  2.16025e-05  5.15309  4.16409  2.81432    4.30361  4.33269  2.37262       4.85227
78  2.38676e-05  4.9958  4.04192  2.74551    4.17002  4.19674  2.31884       4.70611
79  2.63702e-05  4.84281  3.92298  2.67804    4.04029  4.06472  2.26612       4.56391
80  2.91352e-05  4.69403  3.80721  2.61188    3.91432  3.93653  2.21445       4.42556
81  3.219e-05  4.54935  3.69452  2.54702    3.79201  3.81207  2.16382       4.29099
82  3.55652e-05  4.40867  3.58484  2.48346    3.67327  3.69124  2.1142       4.16009
83  3.92943e-05  4.27189  3.4781  2.42117    3.55801  3.57396  2.06558       4.03279
84  4.34143e-05  4.13892  3.37424  2.36014    3.44615  3.46014  2.01795       3.90898
85  4.79663e-05  4.00967  3.27318  2.30036    3.33759  3.34967  1.97128       3.7886
86  5.29955e-05  3.88405  3.17486  2.2418    3.23225  3.24249  1.92558       3.67156
87  5.85521e-05  3.76197  3.07922  2.18447    3.13006  3.13851  1.88082       3.55777
88  6.46912e-05  3.64334  2.98619  2.12833    3.03092  3.03764  1.83698       3.44717
89  7.14739e-05  3.52808  2.89572  2.07339    2.93478  2.93981  1.79406       3.33967
90  7.89677e-05  3.41611  2.80774  2.01962    2.84154  2.84494  1.75204       3.2352
91  8.72472e-05  3.30736  2.7222  1.96701    2.75113  2.75295  1.71091       3.13369
92  9.63946e-05  3.20173  2.63903  1.91555    2.66349  2.66377  1.67066       3.03507
93  0.000106501  3.09916  2.5582  1.86522    2.57854  2.57734  1.63127       2.93927
94  0.000117667  2.99957  2.47963  1.81601    2.49622  2.49358  1.59273       2.84622
95  0.000130003  2.9029  2.40329  1.76791    2.41647  2.41242  1.55503       2.75586
96  0.000143633  2.80907  2.32912  1.7209    2.3392  2.3338  1.51817       2.66813
97  0.000158691  2.71802  2.25707  1.67498    2.26438  2.25766  1.48213       2.58296
98  0.000175328  2.62967  2.18709  1.63013    2.19193  2.18393  1.4469       2.5003
99  0.000193708  2.54397  2.11915  1.58633    2.1218  2.11256  1.41247       2.42008
100  0.000214015  2.46086  2.05318  1.54358    2.05392  2.04348  1.37883       2.34226
101  0.000236451  2.38027  1.98916  1.50187    1.98826  1.97665  1.34597       2.26677
102  0.000261237  2.30215  1.92704  1.46118    1.92474  1.91201  1.31389       2.19357
103  0.000288621  2.22644  1.86677  1.42151    1.86332  1.84949  1.28258       2.12261
104  0.000318875  2.15309  1.80833  1.38284    1.80395  1.78907  1.25203       2.05383
105  0.000352299  2.08203  1.75167  1.34516    1.74659  1.73067  1.22224       1.98718
106  0.000389225  2.01323  1.69675  1.30847    1.69117  1.67427  1.19319       1.92263
107  0.00043002  1.94663  1.64354  1.27276    1.63766  1.6198  1.16488       1.86012
108  0.000475088  1.88219  1.59201  1.23801    1.58602  1.56722  1.13731       1.79961
109  0.000524878  1.81985  1.54213  1.20422    1.53619  1.5165  1.11047       1.74106
110  0.000579882  1.75957  1.49385  1.17139    1.48815  1.46759  1.08435       1.68444
111  0.000640646  1.70132  1.44716  1.1395    1.44184  1.42045  1.05896       1.6297
112  0.000707774  1.64504  1.40202  1.10854    1.39723  1.37503  1.03429       1.5768
113  0.00078193  1.5907  1.35841  1.07852    1.35428  1.33131  1.01033       1.52571
114  0.000863848  1.53826  1.31629  1.04943    1.31296  1.28925  0.987087       1.4764
115  0.000954341  1.48769  1.27565  1.02125    1.27323  1.2488  0.964555       1.42883
116  0.0010543  1.43894  1.23646  0.993989    1.23506  1.20994  0.942731       1.38296
117  0.00116472  1.39197  1.19869  0.967637    1.19841  1.17263  0.921616       1.33878
118  0.00128669  1.34677  1.16233  0.942189    1.16324  1.13684  0.901207       1.29624
119  0.00142142  1.30329  1.12735  0.917642    1.12954  1.10254  0.881503       1.25533
120  0.00157023  1.26151  1.09372  0.893992    1.09727  1.0697  0.862504       1.21601
121  0.00173459  1.22139  1.06144  0.871234    1.06639  1.03829  0.84421       1.17825
122  0.00191612  1.1829  1.03047  0.849365    1.03689  1.00829  0.826621       1.14203
123  0.00211661  1.14602  1.00081  0.828379    1.00872  0.979655  0.809736       1.10733
124  0.00233803  1.11072  0.972428  0.808275    0.981875  0.952376  0.793558       1.07411
125  0.00258255  1.07696  0.94531  0.789048    0.956311  0.926419  0.778082       1.04236
126  0.00285257  1.04473  0.919439  0.770693    0.932005  0.901753  0.763313       1.01205
127  0.00315074  1.01399  0.894795  0.753206    0.90893  0.878354  0.749247       0.983159
128  0.00347996  0.984715  0.87136  0.736581    0.887058  0.856196  0.735881       0.955658
129  0.00384345  0.956883  0.849117  0.720812    0.866362  0.835252  0.723217       0.929525
130  0.00424474  0.930462  0.828045  0.705894    0.846814  0.815496  0.711252       0.904735
131  0.00468774  0.905427  0.808126  0.691817    0.828385  0.796901  0.699983       0.881263
132  0.00517673  0.881747  0.78934  0.678573    0.811047  0.779438  0.689407       0.859083
133  0.00571643  0.859394  0.771664  0.666155    0.79477  0.76308  0.679518       0.83817
134  0.00631205  0.838337  0.755078  0.65455    0.779525  0.747799  0.670313       0.818494
135  0.00696929  0.818546  0.739558  0.643746    0.765279  0.733562  0.661778       0.800028
136  0.00769443  0.799988  0.725078  0.633727    0.752001  0.720339  0.65391       0.782741
137  0.00849438  0.78263  0.711614  0.624478    0.739659  0.7081  0.646697       0.766602
138  0.00937671  0.766437  0.699138  0.615982    0.728219  0.696811  0.64013       0.75158
139  0.0103497  0.751373  0.687621  0.608219    0.717645  0.686437  0.634184       0.73764
140  0.0114226  0.737401  0.677031  0.601167    0.707903  0.676943  0.628861       0.724746
141  0.0126052  0.724483  0.667338  0.594803    0.698957  0.668299  0.624138       0.712864
142  0.0139085  0.712578  0.658509  0.589102    0.690769  0.660465  0.620002       0.701954
143  0.0153445  0.701647  0.650507  0.584038    0.683303  0.653399  0.616421       0.691978
144  0.0169262  0.691648  0.643299  0.579581    0.676521  0.647065  0.613374       0.682897
145  0.0186679  0.682539  0.636846  0.575703    0.670385  0.641422  0.610859       0.67467
146  0.020585  0.674275  0.631112  0.572371    0.664857  0.636429  0.608839       0.667255
147  0.0226945  0.666814  0.626058  0.569555    0.659898  0.632058  0.607289       0.66061
148  0.0250146  0.660109  0.621644  0.567221    0.655471  0.628261  0.606182       0.654691
149  0.0275652  0.654115  0.617829  0.565335    0.651534  0.625  0.605482       0.649454
150  0.0303678  0.648783  0.614574  0.563861    0.648047  0.622224  0.605179       0.644851
151  0.0334455  0.64406  0.611832  0.562763    0.644965  0.619902  0.605222       0.640833
152  0.0368233  0.639893  0.609558  0.562001    0.642242  0.61798  0.605588       0.637345
153  0.040528  0.63622  0.6077  0.561536    0.639824  0.616407  0.606218       0.634328
154  0.0445881  0.632973  0.606203  0.561319    0.637651  0.615126  0.607086       0.631716
155  0.0490341  0.630074  0.605001  0.561302    0.635652  0.61408  0.608121       0.62943
156  0.0538985  0.627433  0.60402  0.561423    0.633746  0.613184  0.609247       0.627382
157  0.0592153  0.624947  0.603173  0.561616    0.631834  0.612347  0.610385       0.625468
158  0.0650207  0.622491  0.602357  0.5618    0.629802  0.611487  0.61146       0.623564
159  0.071352  0.619924  0.60145  0.561878    0.627513  0.610465  0.612319       0.621527
160  0.0782482  0.617083  0.60031  0.561739    0.624808  0.609135  0.61286       0.619193
161  0.0857493  0.613779  0.598772  0.561251    0.621508  0.607328  0.612937       0.61637
162  0.0938964  0.609802  0.596648  0.560259    0.617407  0.604853  0.612339       0.612848
163  0.10273  0.604923  0.593725  0.558589    0.612283  0.601519  0.610868       0.608391
164  0.112293  0.598894  0.589773  0.556047    0.605895  0.597071  0.60829       0.60275
165  0.122623  0.591459  0.584544  0.552422    0.597995  0.591277  0.604411       0.595663
166  0.133761  0.58236  0.577784  0.547488    0.588337  0.583887  0.598968       0.586867
167  0.145743  0.571351  0.56924  0.541016    0.576687  0.574654  0.591682       0.576113
168  0.158601  0.55821  0.558673  0.532784    0.562837  0.563335  0.582342       0.563174
169  0.172364  0.542757  0.545877  0.52259    0.546623  0.549739  0.57077       0.547865
170  0.187057  0.524867  0.530685  0.510245    0.527939  0.533735  0.556759       0.530058
171  0.202695  0.504485  0.512996  0.495633    0.506751  0.51523  0.540211       0.509698
172  0.219288  0.481642  0.492781  0.478682    0.483112  0.494203  0.521053       0.486814
173  0.236836  0.456461  0.470099  0.459386    0.457165  0.470723  0.499349       0.461532
174  0.255329  0.429163  0.445103  0.437832    0.429153  0.44499  0.475205       0.434076
175  0.274746  0.400064  0.418042  0.414188    0.399409  0.417269  0.448835       0.404765
176  0.295054  0.369564  0.389259  0.388708    0.368349  0.387892  0.420539       0.374007
177  0.316209  0.338133  0.359172  0.361722    0.336456  0.357317  0.390696       0.342282
178  0.338154  0.30629  0.328266  0.333646    0.304253  0.326026  0.359764       0.310114
179  0.360817  0.274573  0.297059  0.304915    0.272282  0.29453  0.328247       0.278055
180  0.384118  0.243515  0.266086  0.276021    0.241072  0.26338  0.296646       0.246645
181  0.407964  0.213614  0.235862  0.247439    0.211112  0.233075  0.265484       0.216391
182  0.43225  0.185307  0.206861  0.219631    0.182829  0.204078  0.235258       0.187741
183  0.456867  0.158953  0.179491  0.193008    0.156568  0.176791  0.206408       0.161059
184  0.481696  0.134817  0.154081  0.167928    0.132579  0.151523  0.1793       0.136618
185  0.506616  0.11307  0.130862  0.144665    0.111016  0.128486  0.154222       0.114589
186  0.531504  0.0937813  0.109977  0.123411    0.0919361  0.107821  0.131369       0.0950489
187  0.556235  0.076937  0.0914727  0.104275    0.0753102  0.0895475  0.110839       0.077982
188  0.580691  0.0624463  0.0753177  0.0872954    0.0610374  0.0736262  0.0926565       0.063298
189  0.604757  0.0501599  0.0614121  0.0724251    0.0489598  0.0599502  0.0767686       0.0508466
190  0.628325  0.0398872  0.0496039  0.0595746    0.0388806  0.0483599  0.0630644       0.0404349
191  0.651299  0.0314123  0.039706  0.0486043    0.0305802  0.0386626  0.0513847       0.0318448
192  0.67359  0.0245094  0.031511  0.0393489    0.0238308  0.030645  0.0415483       0.0248475
193  0.695123  0.0189547  0.0248043  0.0316228    0.0184083  0.0240948  0.0333523       0.0192167
194  0.715835  0.014536  0.0193755  0.0252435    0.0141013  0.0188003  0.0265931       0.0147373
195  0.735675  0.011059  0.0150261  0.0200234    0.0107169  0.0145654  0.0210712       0.0112124
196  0.754605  0.00835079  0.0115748  0.01579    0.00808429  0.0112088  0.0165993       0.00846672
197  0.772598  0.00626141  0.00886058  0.0123849    0.00605584  0.00857238  0.013007       0.00634842
198  0.789639  0.00466384  0.00674355  0.00966642    0.00450668  0.00651853  0.0101426       0.00472871
199  0.805725  0.00345247  0.00510491  0.00751074    0.00333331  0.00493064  0.0078741       0.00350052
200  0.82086  0.00254104  0.00384552  0.00581268    0.00245139  0.0037113  0.00608849       0.00257643
201  0.835056  0.00186022  0.0028838  0.00448105    0.00179325  0.00278122  0.0046908       0.00188613
202  0.848336  0.00135504  0.00215374  0.00344371    0.00130535  0.00207585  0.00360223       0.00137392
203  0.860725  0.000982502  0.00160252  0.00263871    0.00094586  0.00154369  0.00275822       0.000996201
204  0.872254  0.000709348  0.00118837  0.00201639    0.000682479  0.00114411  0.00210645       0.000719242
205  0.882959  0.000510118  0.000878586  0.00153705    0.000490519  0.000845487  0.00160494       0.000517235
206  0.892877  0.00036551  0.000647799  0.00116932    0.000351284  0.000623117  0.0012203       0.000370611
207  0.902047  0.000261018  0.000476481  0.000887716    0.000250737  0.000458169  0.000926107       0.000264661
208  0.910511  0.000185824  0.000349721  0.000672904    0.000178424  0.000336169  0.000701662       0.000188418
209  0.918311  0.000131916  0.000256203  0.000509248    0.000126611  0.000246219  0.000530809       0.000133758
210  0.925486  9.34036e-05  0.000187388  0.000384803    8.96132e-05  0.000180043  0.000401004       9.47075e-05
211  0.932077  6.59766e-05  0.000136857  0.000290405    6.32772e-05  0.000131484  0.000302555       6.68978e-05
212  0.938124  4.65013e-05  9.98358e-05  0.000218869    4.45845e-05  9.59053e-05  0.000228005       4.71506e-05


==> PDFPlots/upbar.dat <==
#   flavor = -2    q2 = 1006.99 [GeV]
0  1e-08  139.812  116.28  85.7196    147.981  152.701  50.8117       131.768
1  1.10486e-08  135.624  112.854  83.3478    143.316  147.901  49.5975       127.845
2  1.22071e-08  131.552  109.521  81.0356    138.788  143.24  48.4093       124.03
3  1.3487e-08  127.592  106.279  78.7815    134.392  138.716  47.2466       120.32
4  1.49012e-08  123.743  103.125  76.5842    130.126  134.325  46.109       116.713
5  1.64637e-08  120.001  100.059  74.4426    125.986  130.063  44.9959       113.206
6  1.819e-08  116.364  97.076  72.3552    121.968  125.926  43.9069       109.796
7  2.00973e-08  112.828  94.1756  70.3209    118.07  121.912  42.8415       106.481
8  2.22046e-08  109.391  91.3552  68.3384    114.287  118.016  41.7992       103.258
9  2.45329e-08  106.052  88.6129  66.4066    110.616  114.236  40.7795       100.126
10  2.71053e-08  102.806  85.9465  64.5243    107.055  110.568  39.7821       97.0807
11  2.99474e-08  99.6513  83.3542  62.6903    103.6  107.01  38.8065       94.1212
12  3.30875e-08  96.5863  80.8341  60.9035    100.249  103.557  37.8523       91.2449
13  3.65569e-08  93.6081  78.3842  59.1629    96.9986  100.208  36.919       88.4496
14  4.03901e-08  90.7146  76.0028  57.4673    93.8458  96.9594  36.0062       85.7332
15  4.46252e-08  87.9034  73.6882  55.8158    90.788  93.8083  35.1135       83.0937
16  4.93044e-08  85.1725  71.4385  54.2072    87.8226  90.7521  34.2406       80.5291
17  5.44743e-08  82.5197  69.2521  52.6406    84.947  87.7881  33.387       78.0374
18  6.01862e-08  79.943  67.1274  51.115    82.1586  84.9137  32.5523       75.6166
19  6.6497e-08  77.4403  65.0627  49.6294    79.455  82.1265  31.7362       73.265
20  7.34696e-08  75.0097  63.0564  48.1828    76.8339  79.424  30.9382       70.9807
21  8.11732e-08  72.6493  61.1072  46.7745    74.2929  76.8038  30.1581       68.762
22  8.96847e-08  70.3572  59.2134  45.4033    71.8296  74.2635  29.3955       66.607
23  9.90886e-08  68.1315  57.3736  44.0686    69.442  71.801  28.65       64.5141
24  1.09479e-07  65.9706  55.5864  42.7693    67.1279  69.414  27.9213       62.4817
25  1.20958e-07  63.8726  53.8503  41.5047    64.8851  67.1004  27.209       60.5081
26  1.33641e-07  61.836  52.1642  40.2738    62.7117  64.858  26.5128       58.5918
27  1.47654e-07  59.8589  50.5265  39.076    60.6056  62.6849  25.8323       56.7312
28  1.63136e-07  57.9399  48.9361  37.9104    58.5649  60.5791  25.1674       54.9249
29  1.80242e-07  56.0773  47.3917  36.7762    56.5877  58.5386  24.5176       53.1714
30  1.99141e-07  54.2697  45.8921  35.6727    54.6723  56.5616  23.8826       51.4692
31  2.20022e-07  52.5155  44.436  34.5991    52.8168  54.6462  23.2622       49.8171
32  2.43093e-07  50.8133  43.0223  33.5547    51.0194  52.7907  22.656       48.2136
33  2.68582e-07  49.1617  41.6499  32.5387    49.2786  50.9933  22.0637       46.6574
34  2.96744e-07  47.5593  40.3176  31.5506    47.5927  49.2524  21.4851       45.1473
35  3.2786e-07  46.0047  39.0244  30.5895    45.96  47.5663  20.9199       43.6819
36  3.62237e-07  44.4967  37.7693  29.6549    44.379  45.9335  20.3678       42.2602
37  4.0022e-07  43.0339  36.5511  28.746    42.8483  44.3523  19.8285       40.8808
38  4.42185e-07  41.6152  35.369  27.8623    41.3662  42.8213  19.3018       39.5426
39  4.8855e-07  40.2392  34.2219  27.0031    39.9315  41.339  18.7874       38.2445
40  5.39778e-07  38.9049  33.1088  26.1678    38.5426  39.9039  18.2851       36.9855
41  5.96376e-07  37.611  32.0289  25.3557    37.1984  38.5148  17.7946       35.7643
42  6.58909e-07  36.3565  30.9812  24.5665    35.8973  37.1702  17.3156       34.58
43  7.27999e-07  35.1402  29.9648  23.7993    34.6382  35.8687  16.848       33.4315
44  8.04334e-07  33.9611  28.979  23.0538    33.4198  34.6093  16.3914       32.318
45  8.88672e-07  32.8181  28.0228  22.3293    32.2409  33.3905  15.9457       31.2383
46  9.81854e-07  31.7103  27.0955  21.6253    31.1003  32.2112  15.5106       30.1915
47  1.08481e-06  30.6365  26.1961  20.9413    29.9969  31.0702  15.0859       29.1768
48  1.19855e-06  29.596  25.3241  20.2768    28.9296  29.9663  14.6714       28.1932
49  1.32423e-06  28.5877  24.4785  19.6313    27.8972  28.8985  14.2668       27.2398
50  1.46308e-06  27.6107  23.6588  19.0042    26.8987  27.8657  13.872       26.3159
51  1.61649e-06  26.6641  22.864  18.3952    25.9332  26.8668  13.4868       25.4205
52  1.78599e-06  25.7471  22.0937  17.8038    24.9995  25.9007  13.1109       24.5529
53  1.97326e-06  24.8589  21.3469  17.2294    24.0967  24.9666  12.7441       23.7122
54  2.18016e-06  23.9985  20.6232  16.6718    23.224  24.0634  12.3863       22.8978
55  2.40877e-06  23.1652  19.9219  16.1303    22.3803  23.1902  12.0372       22.1088
56  2.66134e-06  22.3583  19.2423  15.6047    21.5647  22.346  11.6967       21.3446
57  2.94039e-06  21.5769  18.5837  15.0944    20.7766  21.5301  11.3646       20.6044
58  3.24871e-06  20.8204  17.9457  14.5991    20.0148  20.7414  11.0407       19.8876
59  3.58935e-06  20.0879  17.3276  14.1184    19.2788  19.9793  10.7248       19.1934
60  3.96571e-06  19.3789  16.7289  13.652    18.5676  19.2428  10.4168       18.5213
61  4.38153e-06  18.6926  16.149  13.1993    17.8805  18.5312  10.1165       17.8705
62  4.84096e-06  18.0283  15.5873  12.7601    17.2168  17.8437  9.82363       17.2405
63  5.34855e-06  17.3855  15.0434  12.334    16.5757  17.1795  9.53814       16.6306
64  5.90937e-06  16.7634  14.5167  11.9207    15.9565  16.538  9.25984       16.0403
65  6.529e-06  16.1615  14.0068  11.5198    15.3585  15.9184  8.98857       15.469
66  7.21359e-06  15.5793  13.5131  11.1309    14.7811  15.3201  8.72418       14.9161
67  7.96997e-06  15.016  13.0351  10.7538    14.2237  14.7423  8.46651       14.3812
68  8.80566e-06  14.4711  12.5725  10.3882    13.6855  14.1844  8.21541       13.8636
69  9.72897e-06  13.9441  12.1248  10.0336    13.166  13.6459  7.97075       13.3629
70  1.07491e-05  13.4345  11.6915  9.68992    12.6646  13.126  7.73236       12.8785
71  1.18762e-05  12.9417  11.2721  9.35671    12.1806  12.6243  7.50012       12.41
72  1.31214e-05  12.4652  10.8664  9.03374    11.7137  12.14  7.27389       11.9569
73  1.44973e-05  12.0046  10.4739  8.72073    11.2631  11.6727  7.05353       11.5187
74  1.60174e-05  11.5593  10.0942  8.41738    10.8285  11.2219  6.83891       11.095
75  1.76968e-05  11.1289  9.72691  8.12345    10.4092  10.7869  6.62989       10.6854
76  1.95524e-05  10.713  9.37167  7.83866    10.0047  10.3673  6.42636       10.2894
77  2.16025e-05  10.3111  9.02812  7.56276    9.61469  9.96259  6.22818       9.90658
78  2.38676e-05  9.92268  8.69591  7.2955    9.23858  9.57228  6.03524       9.53662
79  2.63702e-05  9.54747  8.37471  7.03664    8.87595  9.19592  5.84742       9.17908
80  2.91352e-05  9.185  8.06417  6.78594    8.52634  8.83304  5.66459       8.83358
81  3.219e-05  8.83489  7.76398  6.54317    8.18934  8.4832  5.48664       8.49977
82  3.55652e-05  8.49675  7.47382  6.30811    7.86453  8.14597  5.31346       8.17727
83  3.92943e-05  8.17022  7.19339  6.08053    7.55151  7.82095  5.14494       7.86574
84  4.34143e-05  7.85493  6.92239  5.86023    7.24988  7.50772  4.98097       7.56485
85  4.79663e-05  7.55053  6.66054  5.64698    6.95928  7.20591  4.82144       7.27426
86  5.29955e-05  7.25667  6.40754  5.4406    6.67933  6.91512  4.66624       6.99364
87  5.85521e-05  6.97303  6.16313  5.24087    6.40967  6.635  4.51529       6.7227
88  6.46912e-05  6.69929  5.92704  5.04762    6.14997  6.36519  4.36847       6.46113
89  7.14739e-05  6.43513  5.69902  4.86064    5.89989  6.10534  4.22569       6.20863
90  7.89677e-05  6.18025  5.47881  4.67976    5.6591  5.85512  4.08685       5.96491
91  8.72472e-05  5.93434  5.26617  4.50479    5.42729  5.6142  3.95186       5.72971
92  9.63946e-05  5.69714  5.06087  4.33557    5.20415  5.38227  3.82062       5.50275
93  0.000106501  5.46835  4.86267  4.17192    4.98939  5.15903  3.69305       5.28376
94  0.000117667  5.2477  4.67134  4.01368    4.78272  4.94417  3.56905       5.0725
95  0.000130003  5.03494  4.48668  3.86069    4.58387  4.73742  3.44855       4.86871
96  0.000143633  4.8298  4.30848  3.71279    4.39256  4.53849  3.33144       4.67216
97  0.000158691  4.63204  4.13651  3.56983    4.20854  4.34712  3.21766       4.48262
98  0.000175328  4.44143  3.9706  3.43165    4.03154  4.16305  3.10712       4.29985
99  0.000193708  4.25772  3.81054  3.29813    3.86134  3.98602  2.99974       4.12364
100  0.000214015  4.08069  3.65615  3.16911    3.69769  3.81579  2.89544       3.95378
101  0.000236451  3.91012  3.50724  3.04447    3.54035  3.65212  2.79415       3.79005
102  0.000261237  3.7458  3.36364  2.92406    3.38912  3.49478  2.69579       3.63226
103  0.000288621  3.58752  3.22518  2.80776    3.24376  3.34355  2.60028       3.48022
104  0.000318875  3.43508  3.09169  2.69544    3.10408  3.19822  2.50757       3.33373
105  0.000352299  3.28829  2.96301  2.58699    2.96988  3.05857  2.41756       3.19261
106  0.000389225  3.14696  2.83899  2.48228    2.84095  2.92441  2.33021       3.05669
107  0.00043002  3.0109  2.71946  2.38119    2.7171  2.79554  2.24544       2.92579
108  0.000475088  2.87995  2.60429  2.28363    2.59816  2.67177  2.16318       2.79974
109  0.000524878  2.75392  2.49334  2.18947    2.48395  2.55292  2.08338       2.6784
110  0.000579882  2.63266  2.38645  2.09861    2.37429  2.43881  2.00596       2.56159
111  0.000640646  2.516  2.28351  2.01096    2.26902  2.32927  1.93087       2.44916
112  0.000707774  2.40379  2.18438  1.92641    2.16798  2.22413  1.85806       2.34098
113  0.00078193  2.29588  2.08894  1.84486    2.07101  2.12324  1.78745       2.2369
114  0.000863848  2.19211  1.99706  1.76623    1.97796  2.02644  1.719       2.13678
115  0.000954341  2.09236  1.90862  1.69041    1.88869  1.93357  1.65264       2.04049
116  0.0010543  1.99648  1.82352  1.61734    1.80305  1.8445  1.58833       1.94789
117  0.00116472  1.90434  1.74164  1.5469    1.72091  1.75908  1.52602       1.85887
118  0.00128669  1.81582  1.66288  1.47904    1.64213  1.67719  1.46564       1.7733
119  0.00142142  1.73078  1.58712  1.41366    1.5666  1.59867  1.40715       1.69107
120  0.00157023  1.64911  1.51428  1.35069    1.49418  1.52342  1.3505       1.61206
121  0.00173459  1.5707  1.44425  1.29004    1.42475  1.4513  1.29564       1.53616
122  0.00191612  1.49542  1.37693  1.23166    1.3582  1.38219  1.24253       1.46327
123  0.00211661  1.42317  1.31225  1.17546    1.29442  1.316  1.19111       1.39328
124  0.00233803  1.35385  1.2501  1.12138    1.23329  1.25259  1.14135       1.32609
125  0.00258255  1.28735  1.1904  1.06934    1.17471  1.19186  1.09319       1.2616
126  0.00285257  1.22357  1.13307  1.01929    1.11858  1.1337  1.0466       1.19972
127  0.00315074  1.16241  1.07803  0.971158    1.0648  1.07802  1.00152       1.14036
128  0.00347996  1.10379  1.02519  0.92488    1.01327  1.02471  0.957922       1.08342
129  0.00384345  1.04759  0.974474  0.880392    0.963896  0.973672  0.915756       1.02882
130  0.00424474  0.993746  0.925812  0.837635    0.916587  0.92482  0.874985       0.976479
131  0.00468774  0.942158  0.879125  0.79655    0.871253  0.878056  0.83556       0.926303
132  0.00517673  0.892742  0.834342  0.757079    0.827808  0.833293  0.797445       0.878213
133  0.00571643  0.845414  0.791389  0.71916    0.786167  0.790445  0.760596       0.832131
134  0.00631205  0.800091  0.750198  0.682739    0.746247  0.749425  0.724969       0.787976
135  0.00696929  0.756694  0.710698  0.647761    0.707969  0.710151  0.69053       0.745673
136  0.00769443  0.715144  0.672821  0.614168    0.671255  0.672543  0.657235       0.705146
137  0.00849438  0.675363  0.636502  0.581906    0.636028  0.636523  0.625044       0.66632
138  0.00937671  0.637275  0.601674  0.550921    0.602216  0.602016  0.593918       0.629124
139  0.0103497  0.600809  0.568274  0.52116    0.569748  0.568944  0.563811       0.593486
140  0.0114226  0.565891  0.536238  0.492568    0.538555  0.537238  0.534697       0.559338
141  0.0126052  0.532453  0.505507  0.465097    0.508573  0.506831  0.506531       0.526614
142  0.0139085  0.500427  0.47602  0.438696    0.479739  0.477655  0.479277       0.495249
143  0.0153445  0.46975  0.447722  0.413317    0.451995  0.449647  0.452897       0.46518
144  0.0169262  0.440361  0.420558  0.388912    0.425287  0.422747  0.427361       0.436351
145  0.0186679  0.412202  0.394477  0.36544    0.399566  0.396899  0.402642       0.408704
146  0.020585  0.385218  0.369432  0.342858    0.374784  0.372058  0.378707       0.382189
147  0.0226945  0.359362  0.345378  0.321128    0.350904  0.348174  0.355532       0.356759
148  0.0250146  0.334589  0.322276  0.300218    0.327889  0.325209  0.333099       0.33237
149  0.0275652  0.310857  0.300091  0.280096    0.305711  0.303125  0.31139       0.308985
150  0.0303678  0.288134  0.278793  0.260736    0.284347  0.281892  0.290394       0.286573
151  0.0334455  0.26639  0.258357  0.242119    0.26378  0.26149  0.270101       0.265105
152  0.0368233  0.245601  0.238764  0.224227    0.244001  0.241896  0.250513       0.24456
153  0.040528  0.22575  0.219999  0.20705    0.225002  0.223101  0.231627       0.224923
154  0.0445881  0.206823  0.202054  0.190581    0.206786  0.205101  0.213452       0.206182
155  0.0490341  0.188812  0.184924  0.174818    0.189356  0.187892  0.195994       0.188331
156  0.0538985  0.171712  0.168608  0.159765    0.172721  0.171475  0.179274       0.171366
157  0.0592153  0.155521  0.15311  0.145425    0.156892  0.155859  0.163303       0.15529
158  0.0650207  0.14024  0.138433  0.131806    0.141882  0.141052  0.148101       0.140103
159  0.071352  0.125869  0.124585  0.118918    0.127704  0.127061  0.133685       0.125808
160  0.0782482  0.112408  0.11157  0.106769    0.114368  0.113897  0.120074       0.112408
161  0.0857493  0.099856  0.0993922  0.0953683    0.101885  0.101566  0.107282       0.0999033
162  0.0938964  0.0882093  0.0880543  0.0847205    0.090259  0.0900704  0.095321       0.0882915
163  0.10273  0.0774597  0.0775539  0.0748293    0.0794908  0.0794132  0.0841986       0.0775664
164  0.112293  0.0675944  0.0678844  0.0656919    0.0695752  0.0695889  0.0739165       0.0677169
165  0.122623  0.058596  0.0590341  0.0573028    0.060501  0.0605864  0.0644711       0.058727
166  0.133761  0.0504412  0.0509858  0.0496491    0.0522508  0.0523914  0.0558507       0.0505748
167  0.145743  0.0431015  0.0437166  0.0427138    0.0448008  0.0449806  0.0480372       0.0432331
168  0.158601  0.0365434  0.0371982  0.0364747    0.0381216  0.0383261  0.0410073       0.0366694
169  0.172364  0.0307285  0.0313973  0.030903    0.0321785  0.0323968  0.0347317       0.0308462
170  0.187057  0.0256144  0.0262761  0.0259667    0.0269321  0.0271554  0.0291725       0.0257221
171  0.202695  0.0211553  0.0217933  0.0216296    0.0223394  0.0225603  0.0242902       0.0212519
172  0.219288  0.0173028  0.0179043  0.017852    0.0183545  0.0185673  0.0200399       0.0173879
173  0.236836  0.0140069  0.0145626  0.0145923    0.0149297  0.01513  0.0163741       0.0140806
174  0.255329  0.0112163  0.0117201  0.0118068    0.0120156  0.0122006  0.013244       0.011279
175  0.274746  0.00887978  0.00932829  0.00945135    0.00956257  0.00973105  0.0105991       0.00893218
176  0.295054  0.00694633  0.00733867  0.00748156    0.0075213  0.00767207  0.00838858       0.00698939
177  0.316209  0.00536639  0.00570368  0.00585345    0.00584327  0.00597622  0.00656261       0.00540118
178  0.338154  0.00409233  0.00437731  0.00452436    0.00448159  0.00459725  0.00507286       0.00411996
179  0.360817  0.00307915  0.0033158  0.00345341    0.00339164  0.0034909  0.0038729       0.0031007
180  0.384118  0.00228506  0.0024782  0.00260218    0.00253164  0.00261564  0.0029193       0.00230159
181  0.407964  0.00167203  0.00182695  0.00193508    0.00186317  0.00193319  0.00217204       0.00168448
182  0.43225  0.00120607  0.0013282  0.00141989    0.00135155  0.00140903  0.00159492       0.0012153
183  0.456867  0.000857497  0.000952127  0.00102789    0.000966184  0.00101269  0.00115566       0.000864212
184  0.481696  0.000600906  0.000672987  0.000734141    0.000680591  0.000717644  0.000826328       0.000605712
185  0.506616  0.000415069  0.000469059  0.000517344    0.000472395  0.000501435  0.000583061       0.000418452
186  0.531504  0.000282644  0.00032242  0.000359768    0.00032311  0.000345532  0.000406068       0.000284986
187  0.556235  0.000189787  0.000218621  0.000246953    0.000217819  0.000234849  0.000279189       0.000191383
188  0.580691  0.000125699  0.000146276  0.000167376    0.00014476  0.000157487  0.000189568       0.00012677
189  0.604757  8.21486e-05  9.66122e-05  0.000112058    9.48756e-05  0.000104237  0.000127152       8.28567e-05
190  0.628325  5.29977e-05  6.30165e-05  7.4138e-05    6.13458e-05  6.81242e-05  8.42933e-05       5.34592e-05
191  0.651299  3.3768e-05  4.06113e-05  4.8498e-05    3.91506e-05  4.39814e-05  5.52503e-05       3.40648e-05
192  0.67359  2.12601e-05  2.5872e-05  3.13836e-05    2.46736e-05  2.80648e-05  3.58271e-05       2.14484e-05
193  0.695123  1.3233e-05  1.63018e-05  2.01015e-05    1.53639e-05  1.77084e-05  2.2995e-05       1.3351e-05
194  0.715835  8.14738e-06  1.01646e-05  1.27508e-05    9.45787e-06  1.1056e-05  1.46156e-05       8.2205e-06
195  0.735675  4.96449e-06  6.27535e-06  8.01445e-06    5.75918e-06  6.83366e-06  9.20493e-06       5.00928e-06
196  0.754605  2.99541e-06  3.83798e-06  4.99432e-06    3.47104e-06  4.18393e-06  5.74752e-06       3.02257e-06
197  0.772598  1.79056e-06  2.32655e-06  3.0874e-06    2.07181e-06  2.53877e-06  3.55995e-06       1.80686e-06
198  0.789639  1.06093e-06  1.39859e-06  1.89427e-06    1.22541e-06  1.52764e-06  2.1883e-06       1.07063e-06
199  0.805725  6.23396e-07  8.34159e-07  1.15412e-06    7.18641e-07  9.12032e-07  1.3359e-06       6.29112e-07
200  0.82086  3.63431e-07  4.93846e-07  6.98601e-07    4.18098e-07  5.40508e-07  8.10171e-07       3.66773e-07
201  0.835056  2.10307e-07  2.90343e-07  4.20367e-07    2.41444e-07  3.18159e-07  4.88427e-07       2.12246e-07
202  0.848336  1.20849e-07  1.69589e-07  2.51516e-07    1.38469e-07  1.86097e-07  2.9284e-07       1.21966e-07
203  0.860725  6.89875e-08  9.84516e-08  1.49723e-07    7.89042e-08  1.08208e-07  1.74689e-07       6.96264e-08
204  0.872254  3.9138e-08  5.68278e-08  8.87049e-08    4.46956e-08  6.25788e-08  1.03729e-07       3.95011e-08
205  0.882959  2.20742e-08  3.26257e-08  5.23262e-08    2.51791e-08  3.60108e-08  6.13406e-08       2.22794e-08
206  0.892877  1.23817e-08  1.86369e-08  3.07431e-08    1.41126e-08  2.06266e-08  3.61377e-08       1.2497e-08
207  0.902047  6.90911e-09  1.05958e-08  1.79967e-08    7.87298e-09  1.1765e-08  2.12181e-08       6.97352e-09
208  0.910511  3.83656e-09  5.99754e-09  1.04998e-08    4.37317e-09  6.68455e-09  1.24221e-08       3.87236e-09
209  0.918311  2.1206e-09  3.38069e-09  6.10738e-09    2.41952e-09  3.78477e-09  7.25316e-09       2.14041e-09
210  0.925486  1.16704e-09  1.89823e-09  3.54248e-09    1.33377e-09  2.13604e-09  4.22559e-09       1.17796e-09
211  0.932077  6.39625e-10  1.0619e-09  2.04948e-09    7.32787e-10  1.20203e-09  2.45709e-09       6.45613e-10
212  0.938124  3.49197e-10  5.91979e-10  1.18295e-09    4.01369e-10  6.74633e-10  1.42644e-09       3.52468e-10


==> PDFPlots/upbar50.dat <==
#   flavor = -2    q2 = 49.9123 [GeV]
0  1e-08  43.8324  33.1331  12.51    39.4917  40.1878  11.7442       40.3406
1  1.10486e-08  42.7362  32.3245  12.345    38.4608  39.1371  11.5208       39.3402
2  1.22071e-08  41.6653  31.5342  12.1797    37.4549  38.1119  11.3013       38.3626
3  1.3487e-08  40.6191  30.7617  12.0142    36.4733  37.1115  11.0856       37.4075
4  1.49012e-08  39.5971  30.0067  11.8485    35.5156  36.1355  10.8738       36.4742
5  1.64637e-08  38.5987  29.2688  11.6828    34.5813  35.1832  10.6656       35.5624
6  1.819e-08  37.6235  28.5477  11.5172    33.6697  34.2541  10.4612       34.6716
7  2.00973e-08  36.6709  27.8429  11.3517    32.7804  33.3477  10.2603       33.8013
8  2.22046e-08  35.7404  27.1542  11.1864    31.9128  32.4635  10.063       32.9511
9  2.45329e-08  34.8317  26.4813  11.0216    31.0666  31.601  9.86913       32.1205
10  2.71053e-08  33.9442  25.8236  10.8571    30.2411  30.7597  9.6787       31.3093
11  2.99474e-08  33.0774  25.1811  10.6932    29.4359  29.9391  9.49164       30.5168
12  3.30875e-08  32.2309  24.5532  10.5298    28.6506  29.1387  9.30789       29.7428
13  3.65569e-08  31.4044  23.9398  10.3671    27.8847  28.3581  9.12739       28.9868
14  4.03901e-08  30.5972  23.3405  10.2052    27.1377  27.5967  8.95008       28.2485
15  4.46252e-08  29.8091  22.755  10.044    26.4093  26.8543  8.77592       27.5274
16  4.93044e-08  29.0396  22.183  9.88376    25.6989  26.1303  8.60484       26.8232
17  5.44743e-08  28.2882  21.6243  9.72441    25.0062  25.4243  8.4368       26.1355
18  6.01862e-08  27.5547  21.0784  9.56603    24.3308  24.7359  8.27175       25.464
19  6.6497e-08  26.8386  20.5453  9.40869    23.6722  24.0648  8.10963       24.8083
20  7.34696e-08  26.1395  20.0245  9.25243    23.0302  23.4104  7.95039       24.1681
21  8.11732e-08  25.4571  19.5159  9.0973    22.4042  22.7724  7.79398       23.543
22  8.96847e-08  24.791  19.0191  8.94335    21.7939  22.1504  7.64037       22.9328
23  9.90886e-08  24.1408  18.5339  8.79062    21.199  21.5441  7.48949       22.337
24  1.09479e-07  23.5062  18.0601  8.63915    20.6191  20.9531  7.34131       21.7553
25  1.20958e-07  22.8868  17.5974  8.48898    20.0538  20.377  7.19578       21.1875
26  1.33641e-07  22.2824  17.1456  8.34014    19.5028  19.8155  7.05285       20.6333
27  1.47654e-07  21.6925  16.7044  8.19267    18.9658  19.2683  6.91247       20.0923
28  1.63136e-07  21.1168  16.2736  8.04659    18.4425  18.7349  6.77462       19.5643
29  1.80242e-07  20.5551  15.853  7.90193    17.9324  18.2151  6.63923       19.049
30  1.99141e-07  20.007  15.4423  7.75873    17.4354  17.7087  6.50628       18.546
31  2.20022e-07  19.4723  15.0414  7.61699    16.9511  17.2151  6.37572       18.0552
32  2.43093e-07  18.9505  14.65  7.47675    16.4792  16.7342  6.2475       17.5762
33  2.68582e-07  18.4415  14.2679  7.33803    16.0194  16.2657  6.1216       17.1088
34  2.96744e-07  17.945  13.8949  7.20085    15.5714  15.8092  5.99796       16.6528
35  3.2786e-07  17.4606  13.5309  7.06521    15.135  15.3645  5.87656       16.2078
36  3.62237e-07  16.9881  13.1755  6.93114    14.7098  14.9312  5.75735       15.7736
37  4.0022e-07  16.5272  12.8287  6.79865    14.2956  14.5092  5.6403       15.3501
38  4.42185e-07  16.0777  12.4902  6.66775    13.8922  14.0981  5.52537       14.9369
39  4.8855e-07  15.6393  12.1599  6.53846    13.4993  13.6978  5.41252       14.5338
40  5.39778e-07  15.2117  11.8375  6.41077    13.1165  13.3078  5.30172       14.1406
41  5.96376e-07  14.7948  11.5229  6.28471    12.7438  12.9281  5.19293       13.757
42  6.58909e-07  14.3883  11.2159  6.16027    12.3808  12.5582  5.08613       13.383
43  7.27999e-07  13.9918  10.9164  6.03746    12.0274  12.1981  4.98127       13.0181
44  8.04334e-07  13.6053  10.6242  5.91628    11.6832  11.8475  4.87832       12.6623
45  8.88672e-07  13.2284  10.3391  5.79674    11.348  11.5061  4.77725       12.3153
46  9.81854e-07  12.861  10.0609  5.67884    11.0217  11.1736  4.67804       11.977
47  1.08481e-06  12.5029  9.78961  5.56258    10.7041  10.85  4.58064       11.647
48  1.19855e-06  12.1538  9.52491  5.44796    10.3948  10.535  4.48502       11.3254
49  1.32423e-06  11.8134  9.26672  5.33497    10.0937  10.2284  4.39116       11.0117
50  1.46308e-06  11.4817  9.01489  5.22362    9.80071  9.92987  4.29903       10.7059
51  1.61649e-06  11.1584  8.76926  5.1139    9.51549  9.63936  4.20859       10.4078
52  1.78599e-06  10.8434  8.52971  5.00581    9.23789  9.35661  4.11982       10.1172
53  1.97326e-06  10.5363  8.29608  4.89934    8.96772  9.08145  4.03269       9.83395
54  2.18016e-06  10.2371  8.06826  4.79449    8.70481  8.81369  3.94717       9.55785
55  2.40877e-06  9.94561  7.8461  4.69124    8.44898  8.55315  3.86324       9.28874
56  2.66134e-06  9.66156  7.62947  4.5896    8.20004  8.29964  3.78086       9.02648
57  2.94039e-06  9.38481  7.41826  4.48955    7.95784  8.05299  3.70001       8.77089
58  3.24871e-06  9.11519  7.21232  4.39109    7.7222  7.81304  3.62066       8.52182
59  3.58935e-06  8.85254  7.01156  4.2942    7.49295  7.57961  3.54279       8.27912
60  3.96571e-06  8.5967  6.81583  4.19889    7.26996  7.35255  3.46637       8.04264
61  4.38153e-06  8.34749  6.62504  4.10512    7.05304  7.13169  3.39138       7.81224
62  4.84096e-06  8.10477  6.43905  4.0129    6.84206  6.91688  3.3178       7.58777
63  5.34855e-06  7.86838  6.25777  3.92222    6.63687  6.70798  3.24559       7.36909
64  5.90937e-06  7.63817  6.08109  3.83306    6.43731  6.50482  3.17473       7.15606
65  6.529e-06  7.41399  5.90888  3.74541    6.24326  6.30727  3.10521       6.94856
66  7.21359e-06  7.1957  5.74106  3.65925    6.05456  6.11519  3.037       6.74645
67  7.96997e-06  6.98315  5.57752  3.57458    5.87109  5.92843  2.97007       6.5496
68  8.80566e-06  6.77622  5.41816  3.49138    5.69271  5.74687  2.90441       6.35789
69  9.72897e-06  6.57476  5.26287  3.40964    5.5193  5.57036  2.83999       6.1712
70  1.07491e-05  6.37864  5.11157  3.32934    5.35072  5.39879  2.77678       5.9894
71  1.18762e-05  6.18773  4.96416  3.25046    5.18686  5.23202  2.71478       5.81238
72  1.31214e-05  6.00191  4.82055  3.173    5.02759  5.06994  2.65396       5.64001
73  1.44973e-05  5.82106  4.68064  3.09694    4.8728  4.91242  2.59429       5.4722
74  1.60174e-05  5.64504  4.54435  3.02226    4.72237  4.75934  2.53576       5.30883
75  1.76968e-05  5.47375  4.4116  2.94895    4.57619  4.6106  2.47834       5.1498
76  1.95524e-05  5.30706  4.28229  2.87699    4.43415  4.46607  2.42203       4.99498
77  2.16025e-05  5.14487  4.15635  2.80637    4.29614  4.32566  2.36679       4.8443
78  2.38676e-05  4.98706  4.03369  2.73707    4.16206  4.18925  2.31261       4.69763
79  2.63702e-05  4.83353  3.91423  2.66907    4.03181  4.05674  2.25947       4.55489
80  2.91352e-05  4.68416  3.79791  2.60236    3.90528  3.92802  2.20736       4.41598
81  3.219e-05  4.53886  3.68463  2.53692    3.78239  3.80301  2.15625       4.28081
82  3.55652e-05  4.39753  3.57433  2.47273    3.66303  3.6816  2.10612       4.14927
83  3.92943e-05  4.26006  3.46694  2.40979    3.54711  3.56369  2.05696       4.02129
84  4.34143e-05  4.12636  3.36238  2.34806    3.43454  3.4492  2.00876       3.89677
85  4.79663e-05  3.99633  3.26059  2.28754    3.32524  3.33804  1.96148       3.77562
86  5.29955e-05  3.86988  3.16149  2.22821    3.21911  3.23011  1.91513       3.65777
87  5.85521e-05  3.74693  3.06503  2.17005    3.11608  3.12533  1.86967       3.54314
88  6.46912e-05  3.62737  2.97112  2.11305    3.01605  3.02362  1.8251       3.43163
89  7.14739e-05  3.51114  2.87972  2.05718    2.91896  2.9249  1.7814       3.32317
90  7.89677e-05  3.39813  2.79077  2.00244    2.82472  2.82908  1.73855       3.21769
91  8.72472e-05  3.28827  2.70418  1.9488    2.73325  2.73609  1.69653       3.1151
92  9.63946e-05  3.18149  2.61992  1.89624    2.64448  2.64585  1.65534       3.01534
93  0.000106501  3.07769  2.53793  1.84477    2.55835  2.55829  1.61495       2.91834
94  0.000117667  2.97681  2.45813  1.79434    2.47476  2.47333  1.57536       2.82402
95  0.000130003  2.87876  2.38049  1.74496    2.39367  2.39091  1.53654       2.73232
96  0.000143633  2.78348  2.30495  1.6966    2.31499  2.31095  1.49848       2.64316
97  0.000158691  2.6909  2.23145  1.64924    2.23867  2.23339  1.46117       2.55649
98  0.000175328  2.60093  2.15994  1.60288    2.16463  2.15816  1.42459       2.47224
99  0.000193708  2.51353  2.09037  1.5575    2.09282  2.0852  1.38874       2.39035
100  0.000214015  2.42861  2.0227  1.51307    2.02318  2.01445  1.35359       2.31076
101  0.000236451  2.34612  1.95687  1.46959    1.95564  1.94584  1.31913       2.2334
102  0.000261237  2.266  1.89285  1.42704    1.89014  1.87932  1.28536       2.15823
103  0.000288621  2.18817  1.83058  1.3854    1.82664  1.81483  1.25225       2.08518
104  0.000318875  2.11258  1.77001  1.34466    1.76506  1.75231  1.2198       2.0142
105  0.000352299  2.03918  1.71112  1.30481    1.70537  1.69171  1.18799       1.94524
106  0.000389225  1.9679  1.65385  1.26583    1.64749  1.63297  1.15681       1.87825
107  0.00043002  1.8987  1.59817  1.2277    1.5914  1.57604  1.12626       1.81317
108  0.000475088  1.83151  1.54403  1.19042    1.53702  1.52088  1.0963       1.74996
109  0.000524878  1.76628  1.4914  1.15397    1.48433  1.46742  1.06695       1.68856
110  0.000579882  1.70297  1.44024  1.11834    1.43325  1.41563  1.03818       1.62894
111  0.000640646  1.64152  1.39051  1.08351    1.38376  1.36546  1.00999       1.57105
112  0.000707774  1.58189  1.34218  1.04947    1.3358  1.31686  0.982359       1.51484
113  0.00078193  1.52403  1.29522  1.01621    1.28933  1.26979  0.955285       1.46028
114  0.000863848  1.4679  1.24958  0.983716    1.2443  1.2242  0.928755       1.40731
115  0.000954341  1.41344  1.20525  0.95198    1.20068  1.18005  0.90276       1.3559
116  0.0010543  1.36062  1.16218  0.920988    1.15843  1.1373  0.877291       1.30601
117  0.00116472  1.3094  1.12035  0.89073    1.11749  1.0959  0.852338       1.25761
118  0.00128669  1.25973  1.07973  0.861195    1.07784  1.05583  0.827893       1.21065
119  0.00142142  1.21158  1.04028  0.832372    1.03942  1.01704  0.803946       1.16511
120  0.00157023  1.16491  1.00199  0.804251    1.00222  0.979501  0.780489       1.12094
121  0.00173459  1.11968  0.964822  0.776822    0.966185  0.943166  0.757513       1.07811
122  0.00191612  1.07585  0.928752  0.750075    0.931283  0.908001  0.735011       1.03659
123  0.00211661  1.03339  0.893755  0.724    0.897477  0.873979  0.712975       0.996341
124  0.00233803  0.992258  0.859804  0.698588    0.864734  0.841066  0.691396       0.95734
125  0.00258255  0.952429  0.826875  0.673829    0.833018  0.809223  0.670265       0.919552
126  0.00285257  0.913865  0.794943  0.649713    0.802294  0.778415  0.649575       0.882945
127  0.00315074  0.876532  0.763985  0.62623    0.77253  0.748611  0.629317       0.84749
128  0.00347996  0.840398  0.733975  0.60337    0.743691  0.719778  0.609479       0.813156
129  0.00384345  0.80543  0.704889  0.581122    0.715744  0.691884  0.590054       0.779911
130  0.00424474  0.771595  0.676704  0.559475    0.688655  0.664896  0.571033       0.747727
131  0.00468774  0.738859  0.649394  0.538416    0.662391  0.638781  0.552405       0.716572
132  0.00517673  0.70719  0.622934  0.517934    0.636918  0.613507  0.534161       0.686416
133  0.00571643  0.676555  0.5973  0.498018    0.612202  0.589041  0.516284       0.657226
134  0.00631205  0.646918  0.572464  0.478651    0.588208  0.56535  0.498768       0.628971
135  0.00696929  0.618247  0.5484  0.45982    0.564904  0.542399  0.481594       0.601619
136  0.00769443  0.590507  0.52508  0.441508    0.542253  0.520155  0.464749       0.575137
137  0.00849438  0.563661  0.502476  0.423697    0.520221  0.498584  0.448219       0.54949
138  0.00937671  0.537674  0.480558  0.406369    0.498774  0.477651  0.431989       0.524644
139  0.0103497  0.51251  0.459297  0.389505    0.477877  0.45732  0.416034       0.500565
140  0.0114226  0.488132  0.438662  0.373085    0.457495  0.437556  0.400348       0.477216
141  0.0126052  0.464504  0.418621  0.357085    0.437594  0.418329  0.384906       0.454564
142  0.0139085  0.44159  0.399144  0.341485    0.418141  0.399601  0.369695       0.432571
143  0.0153445  0.419354  0.380198  0.326261    0.399105  0.381335  0.354689       0.411204
144  0.0169262  0.397761  0.361754  0.311391    0.380456  0.363501  0.339868       0.39043
145  0.0186679  0.376778  0.34378  0.29685    0.362167  0.346066  0.325228       0.370214
146  0.020585  0.356375  0.326249  0.282617    0.344214  0.329001  0.310744       0.350529
147  0.0226945  0.336523  0.309135  0.268671    0.326576  0.312286  0.296404       0.331346
148  0.0250146  0.317198  0.292414  0.254992    0.309236  0.295895  0.282196       0.312641
149  0.0275652  0.298379  0.276066  0.241565    0.292185  0.279811  0.268109       0.294396
150  0.0303678  0.280051  0.260076  0.228375    0.275416  0.264018  0.25415       0.276595
151  0.0334455  0.262203  0.244434  0.215413    0.258931  0.248513  0.240312       0.259229
152  0.0368233  0.244831  0.229133  0.202675    0.242737  0.233293  0.226606       0.242295
153  0.040528  0.227936  0.214174  0.19016    0.226847  0.218362  0.213039       0.225796
154  0.0445881  0.211525  0.199565  0.177874    0.211283  0.203732  0.199636       0.20974
155  0.0490341  0.195612  0.185318  0.165828    0.196071  0.189424  0.186418       0.194143
156  0.0538985  0.180216  0.171452  0.154038    0.181243  0.17546  0.173411       0.179025
157  0.0592153  0.165359  0.157992  0.142528    0.166837  0.161867  0.160652       0.164411
158  0.0650207  0.151069  0.144965  0.131322    0.152893  0.148688  0.148188       0.150332
159  0.071352  0.137376  0.132404  0.120453    0.139454  0.135953  0.13605       0.136819
160  0.0782482  0.12431  0.120343  0.109952    0.126562  0.123702  0.124294       0.123905
161  0.0857493  0.1119  0.108817  0.0998564    0.11426  0.111974  0.112968       0.111623
162  0.0938964  0.100175  0.097858  0.0901992    0.102585  0.100807  0.102109       0.100002
163  0.10273  0.089159  0.087498  0.0810141    0.0915709  0.0902376  0.0917625       0.0890696
164  0.112293  0.0788699  0.0777631  0.072331    0.0812456  0.0802924  0.0819651       0.0788465
165  0.122623  0.0693208  0.0686743  0.064176    0.071629  0.0709965  0.072756       0.0693478
166  0.133761  0.0605174  0.0602458  0.056569    0.0627334  0.0623663  0.0641579       0.0605816
167  0.145743  0.052458  0.0524848  0.0495238    0.0545624  0.0544102  0.0561858       0.0525481
168  0.158601  0.0451335  0.045391  0.0430477    0.0471115  0.0471277  0.0488526       0.0452401
169  0.172364  0.0385274  0.0389565  0.0371405    0.0403682  0.0405127  0.0421623       0.0386428
170  0.187057  0.0326167  0.0331664  0.0317946    0.0343128  0.0345525  0.036105       0.0327347
171  0.202695  0.0273723  0.0279992  0.0269972    0.0289191  0.0292251  0.0306679       0.027488
172  0.219288  0.0227599  0.0234278  0.0227289    0.0241556  0.0245031  0.0258282       0.0228699
173  0.236836  0.018741  0.0194202  0.0189648    0.0199862  0.0203548  0.0215605       0.0188427
174  0.255329  0.0152738  0.0159404  0.0156765    0.0163714  0.0167456  0.0178317       0.0153656
175  0.274746  0.0123138  0.0129494  0.012832    0.013269  0.0136365  0.0146055       0.0123948
176  0.295054  0.00981507  0.0104062  0.0103966    0.0106351  0.0109857  0.0118427       0.00988508
177  0.316209  0.00773066  0.00826813  0.008334    0.0084245  0.00875144  0.00950191       0.00778994
178  0.338154  0.0060137  0.00649224  0.00660725    0.00659188  0.00689039  0.00754112       0.00606293
179  0.360817  0.00461817  0.0050358  0.00517868    0.00509228  0.00535931  0.00591808       0.00465826
180  0.384118  0.00349966  0.00385715  0.00401172    0.00388199  0.00411655  0.00459078       0.00353168
181  0.407964  0.00261617  0.00291646  0.00307069    0.00291917  0.00312144  0.00351925       0.00264127
182  0.43225  0.00192877  0.0021764  0.00232204    0.00216467  0.00233595  0.00266563       0.00194809
183  0.456867  0.00140217  0.0016027  0.00173453    0.0015825  0.00172502  0.0019948       0.00141676
184  0.481696  0.00100508  0.00116459  0.00127992    0.0011404  0.00125693  0.00147479       0.0010159
185  0.506616  0.000710376  0.000835063  0.000933046    0.000810043  0.000903633  0.00107727       0.000718262
186  0.531504  0.00049513  0.000590945  0.000672067    0.000567176  0.000641113  0.000777595       0.000500778
187  0.556235  0.000340395  0.000412809  0.000478419    0.000391514  0.000448913  0.000554741       0.000344372
188  0.580691  0.00023089  0.000284742  0.00033671    0.000266498  0.000310318  0.000391257       0.000233646
189  0.604757  0.000154575  0.000194004  0.000234359    0.000178934  0.000211849  0.000272909       0.000156455
190  0.628325  0.00010218  0.000130618  0.000161394    0.000118552  0.000142888  0.000188334       0.000103443
191  0.651299  6.67243e-05  8.69427e-05  0.000110017    7.75409e-05  9.52603e-05  0.000128633       6.75615e-05
192  0.67359  4.30634e-05  5.72414e-05  7.42701e-05    5.00927e-05  6.27987e-05  8.7e-05       4.36106e-05
193  0.695123  2.74828e-05  3.72955e-05  4.96733e-05    3.19793e-05  4.09615e-05  5.82919e-05       2.7836e-05
194  0.715835  1.73529e-05  2.40602e-05  3.2935e-05    2.01863e-05  2.64486e-05  3.87112e-05       1.75781e-05
195  0.735675  1.08461e-05  1.53768e-05  2.16557e-05    1.26063e-05  1.69164e-05  2.54924e-05       1.0988e-05
196  0.754605  6.7141e-06  9.74068e-06  1.41278e-05    7.79327e-06  1.07221e-05  1.66544e-05       6.80259e-06
197  0.772598  4.11853e-06  6.11907e-06  9.14865e-06    4.77206e-06  6.73896e-06  1.07993e-05       4.17316e-06
198  0.789639  2.50469e-06  3.81392e-06  5.88313e-06    2.896e-06  4.2022e-06  6.95372e-06       2.5381e-06
199  0.805725  1.51089e-06  2.3597e-06  3.75823e-06    1.7428e-06  2.60119e-06  4.44817e-06       1.53114e-06
200  0.82086  9.04437e-07  1.44992e-06  2.3861e-06    1.04062e-06  1.5991e-06  2.82797e-06       9.16609e-07
201  0.835056  5.37508e-07  8.85159e-07  1.50568e-06    6.16833e-07  9.76892e-07  1.7876e-06       5.44769e-07
202  0.848336  3.17275e-07  5.37119e-07  9.4495e-07    3.63157e-07  5.93319e-07  1.1239e-06       3.21574e-07
203  0.860725  1.86082e-07  3.2409e-07  5.89871e-07    2.12465e-07  3.58415e-07  7.03071e-07       1.88611e-07
204  0.872254  1.08482e-07  1.94523e-07  3.66302e-07    1.2358e-07  2.15439e-07  4.37743e-07       1.0996e-07
205  0.882959  6.28852e-08  1.1618e-07  2.26326e-07    7.14933e-08  1.2892e-07  2.71346e-07       6.37437e-08
206  0.892877  3.62598e-08  6.90714e-08  1.39186e-07    4.1155e-08  7.68263e-08  1.67508e-07       3.67558e-08
207  0.902047  2.0803e-08  4.08881e-08  8.51834e-08    2.35823e-08  4.5614e-08  1.03007e-07       2.10881e-08
208  0.910511  1.1879e-08  2.41074e-08  5.19041e-08    1.3456e-08  2.69898e-08  6.31114e-08       1.2042e-08
209  0.918311  6.75315e-09  1.41603e-08  3.14823e-08    7.64821e-09  1.59225e-08  3.85355e-08       6.84594e-09
210  0.925486  3.8231e-09  8.28827e-09  1.90087e-08    4.33167e-09  9.36742e-09  2.34537e-08       3.8757e-09
211  0.932077  2.15581e-09  4.8349e-09  1.14272e-08    2.44529e-09  5.49817e-09  1.4231e-08       2.1855e-09
212  0.938124  1.21111e-09  2.81162e-09  6.83868e-09    1.37627e-09  3.22003e-09  8.61024e-09       1.22781e-09

